Redefining Lexicographical Ordering: Optimizing Pauli String Decompositions for Quantum Compiling

In quantum computing, the efficient optimization of Pauli string decompositions is a crucial aspect for the compilation of quantum circuits for many applications, such as chemistry simulations and quantum machine learning. In this paper, we propose a novel algorithm for the synthesis of trotterized time-evolution operators that results in circuits with significantly fewer gates than previous solutions. Our synthesis procedure takes the qubit connectivity of a target quantum computer into account. As a result, the generated quantum circuit does not require routing, and no additional CNOT gates are needed to run the resulting circuit on a target device. We compare our algorithm against Paulihedral and TKET, and show a significant improvement for randomized circuits and different molecular ansatzes. We also investigate the Trotter error introduced by our ordering of the terms in the Hamiltonian versus default ordering and the ordering from the baseline methods and conclude that our method on average does not increase the Trotter error.

==> circuits.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{box}=[rectangle, fill=white, draw=black, thin, tikzit shape=rectangle]
\tikzstyle{H box}=[box, execute at end node={$H$}]
\tikzstyle{Z box}=[box, execute at end node={$Z$}]
\tikzstyle{Zp box}=[box, execute at end node={$Z_\pi$}]
\tikzstyle{Zpp box}=[box, execute at end node={$Z_\frac{\pi}{2}$}]
\tikzstyle{Za box}=[box, execute at end node={$Z_\alpha$}]
\tikzstyle{Zb box}=[box, execute at end node={$Z_\beta$}]
\tikzstyle{X box}=[box, execute at end node={$X$}]
\tikzstyle{Xp box}=[box, execute at end node={$X_\pi$}]
\tikzstyle{Xpp box}=[box, execute at end node={$X_\frac{\pi}{2}$}]
\tikzstyle{Xa box}=[box, execute at end node={$X_\alpha$}]
\tikzstyle{Xb box}=[box, execute at end node={$X_\beta$}]
\tikzstyle{keto box}=[execute at end node={$\ket{0}$}]
\tikzstyle{keti box}=[execute at end node={$\ket{1}$}]
\tikzstyle{ketp box}=[execute at end node={$\ket{\!+\!}$}]
\tikzstyle{ketm box}=[execute at end node={$\ket{\!-\!}$}]
\tikzstyle{Mx box}=[box, execute at end node={$M_{X}$}]
\tikzstyle{Mo box}=[box, execute at end node={$M_{\pm}$}]
\tikzstyle{Ma box}=[box, execute at end node={$M_{\pm\alpha}$}]
\tikzstyle{Mb box}=[box, execute at end node={$M_{\pm\beta}$}]
\tikzstyle{ctrl vertex}=[circle, fill=black, minimum size=2.0mm, inner sep=0.3mm]
\tikzstyle{target vertex}=[oplus, draw=black, thick, minimum size=4.0mm, inner sep=0]
\tikzstyle{swap vertex}=[times, draw=black, thick, minimum size=4.0mm, inner sep=0]
\tikzstyle{ellipses}=[execute at end node={\small{...}}]

% Edge styles


==> figures/fixed_complete_65.csv <==
n_rep,num_qubits,n_gadgets,method,cx,u3,depth,2q_depth,time
0,65,1,naive,10,11,13,10,0.056177
0,65,1,paulihedral,22,11,25,22,0.057375
1,65,1,naive,76,57,79,76,0.060954
2,65,1,naive,72,53,75,72,0.030912
2,65,1,tket_uccs_set,72,92,15,12,0.527363
2,65,1,tket_uccs_pair,72,92,15,12,0.649811
1,65,1,tket_uccs_set,76,94,15,12,0.645207
1,65,1,tket_uccs_pair,76,94,15,12,0.698881
2,65,1,paulihedral,1324,53,1327,1324,1.096436
3,65,1,tket_uccs_pair,94,100,15,12,0.4674
3,65,1,naive,94,69,97,94,0.027753
3,65,1,tket_uccs_set,94,100,15,12,0.549548
0,65,1,tket_uccs_set,10,71,9,6,1.625933
0,65,1,tket_uccs_pair,10,71,9,6,1.709052
1,65,1,paulihedral,1474,57,1477,1474,1.742663
4,65,1,tket_uccs_pair,110,107,15,12,0.43709
4,65,1,tket_uccs_set,110,107,15,12,0.531007
4,65,1,naive,110,83,111,110,0.046301
5,65,1,tket_uccs_set,68,91,15,12,0.35472
5,65,1,tket_uccs_pair,68,91,15,12,0.555976
5,65,1,paulihedral,1182,51,1184,1182,1.099879
5,65,1,naive,68,51,69,68,0.029663
3,65,1,paulihedral,2248,69,2251,2248,3.739556
6,65,1,tket_uccs_set,112,107,15,12,0.590336
0,65,1,pauliopt_steiner_nc,10,11,13,10,5.107305
1,65,1,pauliopt_steiner_nc,76,57,79,76,5.451209
6,65,1,tket_uccs_pair,112,107,15,12,0.529483
6,65,1,naive,112,83,115,112,0.043709
2,65,1,pauliopt_steiner_nc,72,53,75,72,5.4312
3,65,1,pauliopt_steiner_nc,94,69,97,94,5.512832
7,65,1,tket_uccs_set,80,94,15,12,0.617231
7,65,1,tket_uccs_pair,80,94,15,12,0.527942
4,65,1,pauliopt_steiner_nc,110,83,113,110,5.556628
7,65,1,naive,80,57,83,80,0.043447
5,65,1,pauliopt_steiner_nc,68,51,71,68,5.553399
4,65,1,paulihedral,3072,83,3074,3072,7.20475
8,65,1,tket_uccs_set,56,85,13,10,0.641872
7,65,1,paulihedral,1632,57,1635,1632,2.29098
8,65,1,tket_uccs_pair,56,85,13,10,0.621967
8,65,1,naive,56,39,59,56,0.024226
8,65,1,paulihedral,804,39,807,804,0.585008
9,65,1,tket_uccs_set,68,95,15,12,0.581098
9,65,1,tket_uccs_pair,68,95,15,12,0.598318
6,65,1,pauliopt_steiner_nc,112,83,115,112,5.540766
9,65,1,paulihedral,1182,59,1185,1182,1.115184
9,65,1,naive,68,59,71,68,0.030906
7,65,1,pauliopt_steiner_nc,80,57,83,80,5.95933
2,65,1,pauliopt_steiner_clifford,72,77,99,72,12.566951
6,65,1,paulihedral,3184,83,3187,3184,7.88612
10,65,1,tket_uccs_set,38,82,13,10,0.884303
10,65,1,paulihedral,372,33,375,372,0.210483
10,65,1,naive,38,33,41,38,0.025788
10,65,1,tket_uccs_pair,38,82,13,10,1.051813
1,65,1,pauliopt_steiner_clifford,76,80,102,76,14.668377
8,65,1,pauliopt_steiner_nc,56,39,59,56,5.622311
0,65,1,pauliopt_steiner_clifford,10,14,16,10,14.999173
11,65,1,paulihedral,2,4,5,2,0.02912
11,65,1,naive,4,5,7,4,0.014855
3,65,1,pauliopt_steiner_clifford,94,98,126,94,15.119218
12,65,1,tket_uccs_set,60,87,13,10,0.742497
11,65,1,tket_uccs_set,4,68,7,4,2.245299
11,65,1,tket_uccs_pair,4,68,7,4,2.341501
12,65,1,tket_uccs_pair,60,87,13,10,0.765984
4,65,1,pauliopt_steiner_clifford,110,118,148,110,15.376716
9,65,1,pauliopt_steiner_nc,68,59,71,68,6.594814
5,65,1,pauliopt_steiner_clifford,68,76,96,68,14.665805
12,65,1,naive,60,43,63,60,0.035542
12,65,1,paulihedral,922,43,925,922,0.953116
13,65,1,tket_uccs_set,110,102,15,12,0.6726
13,65,1,tket_uccs_pair,110,102,15,12,0.641174
13,65,1,naive,110,73,113,110,0.052567
10,65,1,pauliopt_steiner_nc,38,33,41,38,6.327196
14,65,1,tket_uccs_set,40,81,13,10,1.223918
14,65,1,paulihedral,412,31,415,412,0.263043
14,65,1,tket_uccs_pair,40,81,13,10,1.107538
14,65,1,naive,40,31,43,40,0.024912
6,65,1,pauliopt_steiner_clifford,112,119,151,112,15.605794
11,65,1,pauliopt_steiner_nc,4,5,7,4,6.362013
15,65,1,paulihedral,232,27,235,232,0.123141
15,65,1,tket_uccs_set,30,79,11,8,1.277885
15,65,1,tket_uccs_pair,30,79,11,8,1.341266
12,65,1,pauliopt_steiner_nc,60,43,63,60,6.506531
7,65,1,pauliopt_steiner_clifford,80,84,110,80,16.640579
15,65,1,naive,30,27,33,30,0.022364
16,65,1,tket_uccs_set,88,100,15,12,0.656018
16,65,1,tket_uccs_pair,88,100,15,12,0.647225
13,65,1,pauliopt_steiner_nc,110,73,113,110,6.848428
16,65,1,naive,88,69,91,88,0.042174
8,65,1,pauliopt_steiner_clifford,56,56,76,56,16.708589
17,65,1,tket_uccs_set,122,111,15,12,0.68189
13,65,1,paulihedral,3072,73,3075,3072,8.630783
14,65,1,pauliopt_steiner_nc,40,31,43,40,6.465116
17,65,1,tket_uccs_pair,122,111,15,12,0.849844
17,65,1,naive,122,91,125,122,0.06155
16,65,1,paulihedral,1972,69,1975,1972,3.672303
9,65,1,pauliopt_steiner_clifford,68,85,97,68,16.885548
18,65,1,paulihedral,64,13,67,64,0.047289
15,65,1,pauliopt_steiner_nc,30,27,33,30,6.718028
18,65,1,tket_uccs_pair,16,72,11,8,1.606313
18,65,1,tket_uccs_set,16,72,11,8,1.769671
18,65,1,naive,16,13,17,16,0.016849
10,65,1,pauliopt_steiner_clifford,38,46,54,38,17.086314
19,65,1,tket_uccs_set,126,111,15,12,0.701182
19,65,1,tket_uccs_pair,126,111,15,12,0.684733
16,65,1,pauliopt_steiner_nc,88,69,91,88,6.929417
11,65,1,pauliopt_steiner_clifford,4,6,8,4,17.08802
19,65,1,naive,126,91,129,126,0.071819
17,65,1,pauliopt_steiner_nc,122,91,125,122,6.439599
13,65,1,pauliopt_steiner_clifford,110,110,150,110,16.189702
12,65,1,pauliopt_steiner_clifford,60,58,78,60,17.162068
18,65,1,pauliopt_steiner_nc,16,13,19,16,6.43733
0,65,51,naive,3176,1344,2897,2814,1.538409
14,65,1,pauliopt_steiner_clifford,40,44,56,40,16.926093
19,65,1,pauliopt_steiner_nc,126,91,129,126,6.74059
0,65,51,tket_uccs_set,2687,1137,2151,1870,6.459564
15,65,1,pauliopt_steiner_clifford,30,38,44,30,17.000245
17,65,1,paulihedral,3774,91,3777,3774,12.98136
0,65,51,tket_uccs_pair,2698,1452,1393,1300,7.214466
16,65,1,pauliopt_steiner_clifford,88,102,124,88,15.89842
1,65,51,naive,3342,1416,3085,2999,1.164562
1,65,51,tket_uccs_set,2849,1247,2148,1849,6.553649
17,65,1,pauliopt_steiner_clifford,122,132,166,122,16.858877
19,65,1,paulihedral,4024,91,4027,4024,13.858188
1,65,51,tket_uccs_pair,2816,1528,1569,1475,7.135042
18,65,1,pauliopt_steiner_clifford,16,19,25,16,16.279164
2,65,51,tket_uccs_set,2533,1073,2080,1765,5.9613
2,65,51,tket_uccs_pair,2484,1329,1469,1384,5.40192
2,65,51,naive,2834,1222,2619,2532,1.409292
19,65,1,pauliopt_steiner_clifford,126,136,173,126,15.612066
3,65,51,naive,3098,1327,2850,2766,1.625788
3,65,51,tket_uccs_set,2523,1146,2061,1779,5.498547
3,65,51,tket_uccs_pair,2592,1456,1407,1298,7.052919
4,65,51,tket_uccs_set,2582,1113,1837,1590,5.575523
4,65,51,tket_uccs_pair,2524,1406,1592,1512,6.427142
3,65,51,paulihedral,63972,1331,63779,63702,108.964506
4,65,51,naive,2948,1277,2705,2617,1.265467
4,65,51,paulihedral,57972,1276,57867,57793,104.252867
2,65,51,paulihedral,57366,1206,57169,57097,118.741369
5,65,51,tket_uccs_set,2913,1384,2685,2314,7.040119
5,65,51,tket_uccs_pair,3120,1714,1869,1772,7.80668
1,65,51,paulihedral,70766,1424,70576,70498,135.376037
5,65,51,naive,3772,1574,3504,3413,1.866478
6,65,51,tket_uccs_set,2808,1282,2148,1861,6.871158
6,65,51,tket_uccs_pair,2782,1556,1656,1562,7.51315
0,65,51,paulihedral,71726,1319,71592,71519,165.831187
0,65,51,pauliopt_steiner_nc,2914,1421,2826,2736,179.207985
2,65,51,pauliopt_steiner_nc,2642,1308,2577,2494,174.54017
6,65,51,naive,3256,1384,2964,2880,1.53245
7,65,51,tket_uccs_set,2953,1308,2441,2055,7.186274
1,65,51,pauliopt_steiner_nc,3126,1502,3052,2959,191.855226
7,65,51,tket_uccs_pair,3014,1670,1611,1521,7.699636
4,65,51,pauliopt_steiner_nc,2788,1353,2711,2623,185.551564
0,65,51,pauliopt_steiner_clifford,4996,3250,1705,1601,207.814955
3,65,51,pauliopt_steiner_nc,2852,1427,2826,2729,196.371599
7,65,51,naive,3542,1471,3369,3281,1.704983
8,65,51,tket_uccs_set,2688,1042,1898,1639,6.294752
8,65,51,tket_uccs_pair,2470,1333,1594,1511,6.613881
2,65,51,pauliopt_steiner_clifford,5029,3265,1827,1721,209.16643
3,65,51,pauliopt_steiner_clifford,5055,3243,1721,1609,224.252603
8,65,51,naive,2774,1205,2546,2458,1.224238
9,65,51,tket_uccs_set,2895,1216,1943,1748,6.729366
1,65,51,pauliopt_steiner_clifford,5187,3397,1777,1670,241.765674
4,65,51,pauliopt_steiner_clifford,5062,3320,1727,1620,226.236734
9,65,51,tket_uccs_pair,2760,1503,1582,1504,7.191461
6,65,51,paulihedral,69840,1362,69708,69631,149.11913
9,65,51,naive,3134,1344,2889,2805,1.828004
8,65,51,paulihedral,51958,1180,51791,51710,94.040145
10,65,51,tket_uccs_set,2654,1132,2193,1868,6.369797
10,65,51,tket_uccs_pair,2510,1443,1434,1342,6.65408
5,65,51,paulihedral,85510,1587,85389,85311,195.083699
5,65,51,pauliopt_steiner_nc,3484,1684,3467,3371,206.823566
10,65,51,naive,3062,1277,2770,2688,1.807634
11,65,51,tket_uccs_set,2774,1200,2007,1702,6.616182
11,65,51,tket_uccs_pair,2692,1520,1516,1433,7.328072
6,65,51,pauliopt_steiner_nc,3022,1470,2961,2869,189.589507
7,65,51,paulihedral,76798,1495,76701,76623,158.957152
5,65,51,pauliopt_steiner_clifford,5371,3582,1767,1661,249.293196
11,65,51,naive,3214,1345,3012,2935,1.620523
12,65,51,tket_uccs_set,2914,1196,2082,1828,6.659892
12,65,51,tket_uccs_pair,2774,1527,1305,1207,7.126532
6,65,51,pauliopt_steiner_clifford,4991,3242,1628,1529,224.788005
8,65,51,pauliopt_steiner_nc,2636,1293,2593,2500,188.939005
7,65,51,pauliopt_steiner_nc,3322,1618,3292,3198,204.915298
12,65,51,naive,3274,1417,3135,3052,1.571915
9,65,51,paulihedral,70708,1311,70587,70514,162.232121
13,65,51,tket_uccs_set,2907,1245,2449,2110,6.621004
13,65,51,tket_uccs_pair,2910,1610,1637,1549,7.321136
9,65,51,pauliopt_steiner_nc,2972,1441,2898,2812,179.74947
7,65,51,pauliopt_steiner_clifford,4927,3159,1610,1511,232.930913
13,65,51,naive,3506,1513,3287,3206,1.135553
14,65,51,tket_uccs_set,2700,1121,1819,1586,4.436182
8,65,51,pauliopt_steiner_clifford,5150,3410,1773,1664,227.22733
14,65,51,tket_uccs_pair,2582,1392,1491,1402,4.891803
10,65,51,paulihedral,64946,1303,64873,64792,142.137576
9,65,51,pauliopt_steiner_clifford,4982,3219,1720,1606,221.792634
14,65,51,naive,2976,1296,2739,2655,1.422834
15,65,51,tket_uccs_set,2863,1211,2189,1910,6.75513
15,65,51,tket_uccs_pair,2828,1532,1631,1547,7.860075
10,65,51,pauliopt_steiner_nc,2872,1386,2825,2731,198.685878
11,65,51,paulihedral,72802,1390,72655,72581,171.099474
11,65,51,pauliopt_steiner_nc,3022,1481,3000,2905,185.834898
15,65,51,naive,3322,1394,3049,2963,1.595062
12,65,51,paulihedral,70572,1380,70434,70360,146.600294
10,65,51,pauliopt_steiner_clifford,5231,3384,1708,1607,228.568628
16,65,51,tket_uccs_set,2780,1228,2089,1764,7.082634
16,65,51,tket_uccs_pair,2670,1494,1743,1651,7.501541
14,65,51,paulihedral,63242,1280,63095,63020,128.618077
16,65,51,naive,3138,1356,2911,2831,1.380676
11,65,51,pauliopt_steiner_clifford,5159,3368,1887,1784,224.634323
17,65,51,tket_uccs_set,2462,1151,1845,1630,7.227109
17,65,51,tket_uccs_pair,2458,1383,1458,1368,7.264661
12,65,51,pauliopt_steiner_nc,2950,1456,2868,2776,188.948833
13,65,51,paulihedral,81658,1483,81478,81402,186.683634
13,65,51,pauliopt_steiner_nc,3220,1567,3176,3087,186.794718
17,65,51,naive,2910,1269,2750,2663,1.320643
18,65,51,tket_uccs_set,2687,1109,1936,1632,6.630777
18,65,51,tket_uccs_pair,2620,1422,1538,1444,6.809812
14,65,51,pauliopt_steiner_nc,2764,1355,2690,2603,187.242104
12,65,51,pauliopt_steiner_clifford,5226,3415,1856,1752,234.052602
18,65,51,naive,3060,1338,2890,2797,1.463136
19,65,51,tket_uccs_set,3168,1390,2768,2346,7.607563
13,65,51,pauliopt_steiner_clifford,5223,3411,1881,1772,226.793691
19,65,51,tket_uccs_pair,3186,1729,1759,1657,7.762378
15,65,51,paulihedral,74090,1403,73977,73903,167.218221
14,65,51,pauliopt_steiner_clifford,5096,3332,1880,1768,216.467438
19,65,51,naive,3772,1586,3532,3439,1.974577
17,65,51,paulihedral,55630,1236,55488,55414,101.97325
0,65,101,tket_uccs_set,5878,2359,4745,4089,12.394906
16,65,51,paulihedral,67084,1334,66865,66789,141.401652
0,65,101,tket_uccs_pair,5844,3188,3495,3299,13.590601
15,65,51,pauliopt_steiner_nc,3150,1519,3101,3016,196.829975
0,65,101,naive,7106,2926,6683,6512,3.555419
1,65,101,tket_uccs_set,5930,2261,4435,3816,12.040698
18,65,51,paulihedral,61530,1326,61355,61276,120.181708
1,65,101,tket_uccs_pair,5526,2995,3284,3112,13.442683
16,65,51,pauliopt_steiner_nc,3020,1471,3008,2919,199.735427
15,65,51,pauliopt_steiner_clifford,5213,3415,1803,1700,230.350226
1,65,101,naive,6480,2694,5929,5756,3.286581
2,65,101,tket_uccs_set,5431,2184,4393,3749,11.78271
16,65,51,pauliopt_steiner_clifford,5236,3400,1777,1671,222.045189
2,65,101,tket_uccs_pair,5232,2891,3013,2833,11.299787
17,65,51,pauliopt_steiner_nc,2760,1388,2703,2612,198.819503
18,65,51,pauliopt_steiner_nc,2880,1418,2849,2753,183.723199
2,65,101,naive,6308,2640,5838,5665,2.729809
3,65,101,tket_uccs_set,5437,2112,4068,3504,11.437809
17,65,51,pauliopt_steiner_clifford,5196,3469,1760,1646,230.163438
3,65,101,tket_uccs_pair,5252,2845,3132,2960,12.671541
19,65,51,paulihedral,87234,1581,87086,87009,210.8813
18,65,51,pauliopt_steiner_clifford,5159,3345,1818,1706,233.248115
19,65,51,pauliopt_steiner_nc,3492,1719,3459,3354,215.072305
3,65,101,naive,6244,2657,5805,5648,3.131261
4,65,101,tket_uccs_set,5600,2145,4457,3867,12.089263
4,65,101,tket_uccs_pair,5606,3002,3702,3510,13.435503
19,65,51,pauliopt_steiner_clifford,5399,3532,1911,1809,240.773743
0,65,101,pauliopt_steiner_nc,5796,2799,5743,5562,336.689491
4,65,101,naive,6572,2780,6064,5901,3.168741
1,65,101,paulihedral,139302,2665,139174,139027,308.195093
5,65,101,tket_uccs_set,5312,2066,4029,3501,10.746261
5,65,101,tket_uccs_pair,5058,2764,3127,2962,11.514728
2,65,101,paulihedral,134158,2637,134057,133908,284.653313
0,65,101,paulihedral,162452,2903,162338,162185,386.188287
5,65,101,naive,5968,2529,5568,5397,2.613483
6,65,101,tket_uccs_set,5678,2259,4587,3884,10.998164
6,65,101,tket_uccs_pair,5718,3030,3420,3235,13.582141
1,65,101,pauliopt_steiner_nc,5870,2814,5780,5601,361.984536
3,65,101,paulihedral,133466,2625,133381,133238,291.07815
2,65,101,pauliopt_steiner_nc,5632,2713,5494,5322,360.533969
6,65,101,naive,6666,2803,6232,6061,3.148198
3,65,101,pauliopt_steiner_nc,5574,2721,5484,5317,333.803989
7,65,101,tket_uccs_set,5966,2248,4196,3631,11.86888
7,65,101,tket_uccs_pair,5718,3128,3450,3267,13.082745
0,65,101,pauliopt_steiner_clifford,7591,5041,2081,1953,482.749495
4,65,101,pauliopt_steiner_nc,5378,2616,5312,5145,321.838915
1,65,101,pauliopt_steiner_clifford,7572,4916,2049,1922,461.687708
7,65,101,naive,6786,2846,6346,6183,3.533072
8,65,101,tket_uccs_set,5488,2180,4100,3498,11.977577
2,65,101,pauliopt_steiner_clifford,7409,4826,2216,2080,439.157283
8,65,101,tket_uccs_pair,5302,2868,3061,2892,12.74762
4,65,101,paulihedral,147626,2758,147455,147318,343.075976
8,65,101,naive,6318,2661,5968,5797,2.896749
9,65,101,tket_uccs_set,5278,2065,3828,3330,9.536201
9,65,101,tket_uccs_pair,5042,2692,3078,2917,12.069102
5,65,101,paulihedral,123980,2477,123842,123697,261.49006
3,65,101,pauliopt_steiner_clifford,7534,4941,2094,1964,469.844079
4,65,101,pauliopt_steiner_clifford,7310,4756,2018,1897,449.277635
9,65,101,naive,5892,2485,5421,5251,2.874786
10,65,101,tket_uccs_set,5962,2261,4483,3840,11.744762
5,65,101,pauliopt_steiner_nc,5200,2514,5077,4908,318.791213
10,65,101,tket_uccs_pair,5606,3101,3174,2986,13.107075
6,65,101,paulihedral,146178,2771,145957,145806,305.482948
6,65,101,pauliopt_steiner_nc,5786,2813,5701,5537,303.945046
10,65,101,naive,6870,2858,6454,6292,3.217656
11,65,101,tket_uccs_set,5570,2243,4398,3752,11.740349
11,65,101,tket_uccs_pair,5496,2979,3160,2984,12.339718
7,65,101,paulihedral,147188,2797,147116,146963,318.556738
8,65,101,paulihedral,132842,2607,132700,132562,267.11889
9,65,101,paulihedral,118346,2470,118234,118080,238.4065
11,65,101,naive,6540,2731,6105,5951,3.273094
12,65,101,tket_uccs_set,5451,2241,4367,3745,11.130194
5,65,101,pauliopt_steiner_clifford,7423,4895,2045,1921,457.066994
12,65,101,tket_uccs_pair,5492,2943,3124,2935,12.739011
7,65,101,pauliopt_steiner_nc,6360,3057,6249,6071,375.198539
6,65,101,pauliopt_steiner_clifford,7308,4809,2075,1944,446.73611
12,65,101,naive,6514,2685,6144,5978,1.973068
13,65,101,tket_uccs_set,5152,1946,3815,3340,10.85673
8,65,101,pauliopt_steiner_nc,5934,2881,5835,5648,352.035803
13,65,101,tket_uccs_pair,4924,2706,2952,2804,12.261887
7,65,101,pauliopt_steiner_clifford,7595,4999,2232,2101,467.424946
9,65,101,pauliopt_steiner_nc,5496,2658,5397,5216,352.105806
13,65,101,naive,5868,2549,5418,5259,2.861778
14,65,101,tket_uccs_set,5644,2121,4316,3708,11.205333
14,65,101,tket_uccs_pair,5682,3009,3445,3278,12.483016
10,65,101,paulihedral,154472,2839,154382,154239,314.416965
8,65,101,pauliopt_steiner_clifford,7546,4976,2169,2035,467.434266
11,65,101,paulihedral,146336,2695,146147,145998,310.327323
10,65,101,pauliopt_steiner_nc,6328,3059,6194,6007,370.781097
14,65,101,naive,6506,2716,6030,5863,2.851064
15,65,101,tket_uccs_set,5577,2116,4184,3616,11.033536
15,65,101,tket_uccs_pair,5428,2951,3402,3223,12.630462
9,65,101,pauliopt_steiner_clifford,7514,4901,2105,1976,447.800464
12,65,101,paulihedral,140494,2687,140378,140236,298.885069
15,65,101,naive,6380,2744,6057,5896,2.908128
11,65,101,pauliopt_steiner_nc,6058,2926,5962,5780,351.68172
16,65,101,tket_uccs_set,5775,2266,4084,3558,11.285013
16,65,101,tket_uccs_pair,5580,3069,3301,3118,11.114617
10,65,101,pauliopt_steiner_clifford,7299,4732,2019,1892,442.10788
13,65,101,paulihedral,126486,2470,126241,126102,278.474584
16,65,101,naive,6670,2852,6263,6096,2.923424
13,65,101,pauliopt_steiner_nc,5528,2698,5339,5168,276.660045
17,65,101,tket_uccs_set,5468,2274,4440,3826,9.897941
17,65,101,tket_uccs_pair,5530,3013,3100,2914,12.679537
12,65,101,pauliopt_steiner_nc,5740,2819,5668,5485,360.227925
11,65,101,pauliopt_steiner_clifford,7401,4848,2023,1896,442.346834
17,65,101,naive,6682,2813,6261,6093,3.188413
18,65,101,tket_uccs_set,5660,2272,4523,3864,11.577897
18,65,101,tket_uccs_pair,5666,3112,3278,3095,13.480445
14,65,101,pauliopt_steiner_nc,5624,2729,5506,5327,297.059485
12,65,101,pauliopt_steiner_clifford,7472,4878,2118,2007,461.583996
14,65,101,paulihedral,146476,2706,146367,146224,326.229042
18,65,101,naive,6838,2838,6391,6222,3.164392
19,65,101,tket_uccs_set,5348,2080,4034,3482,10.881574
19,65,101,tket_uccs_pair,5188,2793,3290,3128,9.591885
15,65,101,paulihedral,137372,2723,137276,137126,297.578429
13,65,101,pauliopt_steiner_clifford,7255,4725,2046,1910,435.570822
15,65,101,pauliopt_steiner_nc,5648,2749,5581,5399,330.318847
19,65,101,naive,5988,2553,5629,5461,2.916593
0,65,151,tket_uccs_set,7836,2993,5994,5156,15.380453
0,65,151,tket_uccs_pair,7502,4103,4617,4362,17.370998
14,65,101,pauliopt_steiner_clifford,7445,4918,2236,2105,440.12202
16,65,101,paulihedral,146168,2795,146142,145988,313.550815
16,65,101,pauliopt_steiner_nc,5944,2870,5877,5708,350.980618
0,65,151,naive,9024,3812,8343,8103,4.834267
17,65,101,paulihedral,149618,2774,149545,149409,338.707213
1,65,151,tket_uccs_set,8264,3215,6567,5493,16.181858
1,65,151,tket_uccs_pair,8246,4452,4964,4688,17.553485
17,65,101,pauliopt_steiner_nc,6194,3021,6154,5972,349.896623
15,65,101,pauliopt_steiner_clifford,7563,5011,2066,1930,472.307353
1,65,151,naive,9842,4144,9200,8945,4.526621
16,65,101,pauliopt_steiner_clifford,7518,4909,2137,2006,421.523397
2,65,151,tket_uccs_set,7972,3160,6061,5150,15.43878
2,65,151,tket_uccs_pair,7908,4247,4814,4543,18.339467
18,65,101,paulihedral,153932,2820,153857,153705,358.858706
18,65,101,pauliopt_steiner_nc,6062,2965,6073,5882,354.297533
2,65,151,naive,9330,3980,8670,8422,4.530679
19,65,101,paulihedral,130984,2549,130797,130666,309.456381
17,65,101,pauliopt_steiner_clifford,7507,4858,2027,1904,464.607738
3,65,151,tket_uccs_set,8029,3155,6322,5338,16.582592
3,65,151,tket_uccs_pair,8072,4376,4665,4389,16.847643
19,65,101,pauliopt_steiner_nc,5548,2703,5436,5263,320.497417
3,65,151,naive,9540,4057,8777,8528,4.26438
4,65,151,tket_uccs_set,8502,3182,6844,5823,15.292524
4,65,151,tket_uccs_pair,8118,4451,4971,4714,18.821531
18,65,101,pauliopt_steiner_clifford,7490,4962,2085,1960,446.984717
0,65,151,paulihedral,189410,3692,189219,189019,377.947095
19,65,101,pauliopt_steiner_clifford,7284,4747,2046,1915,424.177013
4,65,151,naive,9778,4128,9175,8918,4.440431
5,65,151,tket_uccs_set,8425,3018,6412,5521,14.713994
5,65,151,tket_uccs_pair,7732,4098,4924,4669,17.192268
0,65,151,pauliopt_steiner_nc,7304,3523,7241,7001,467.894998
1,65,151,paulihedral,209484,4106,209411,209204,439.566342
2,65,151,paulihedral,189994,3946,189895,189692,376.891699
5,65,151,naive,9140,3832,8545,8310,4.167013
6,65,151,tket_uccs_set,8431,3184,6618,5709,16.162788
6,65,151,tket_uccs_pair,8020,4276,4975,4719,17.826146
1,65,151,pauliopt_steiner_nc,9264,4462,9103,8822,524.46446
3,65,151,paulihedral,201774,4020,201652,201446,426.490274
2,65,151,pauliopt_steiner_nc,8706,4224,8578,8302,521.072251
0,65,151,pauliopt_steiner_clifford,9455,6294,2318,2153,669.904401
6,65,151,naive,9388,3948,8544,8273,3.904893
7,65,151,tket_uccs_set,8461,3084,6085,5223,15.127175
7,65,151,tket_uccs_pair,7924,4303,4525,4245,18.131968
3,65,151,pauliopt_steiner_nc,8372,4043,8293,8029,495.417443
4,65,151,paulihedral,214004,4001,213853,213650,454.608703
1,65,151,pauliopt_steiner_clifford,9520,6039,2383,2240,649.859676
7,65,151,naive,9460,3961,8816,8560,4.608013
8,65,151,tket_uccs_set,8335,3049,5787,5050,16.659074
8,65,151,tket_uccs_pair,8266,4390,5270,5009,19.325892
5,65,151,paulihedral,199084,3772,198903,198707,421.595741
4,65,151,pauliopt_steiner_nc,9126,4422,9001,8720,518.963204
8,65,151,naive,9674,4090,8829,8578,4.690196
9,65,151,tket_uccs_set,8057,3025,5851,5112,15.748789
2,65,151,pauliopt_steiner_clifford,9577,6265,2394,2248,686.840694
9,65,151,tket_uccs_pair,7812,4186,4491,4239,16.845142
3,65,151,pauliopt_steiner_clifford,9548,6305,2430,2287,678.539019
5,65,151,pauliopt_steiner_nc,8168,3964,8034,7782,492.039269
9,65,151,naive,9314,3928,8632,8388,3.36173
6,65,151,paulihedral,198752,3891,198540,198329,408.430719
10,65,151,tket_uccs_set,7897,3079,5855,5095,13.522393
10,65,151,tket_uccs_pair,7956,4284,4755,4491,17.808734
4,65,151,pauliopt_steiner_clifford,9690,6371,2417,2270,702.193171
7,65,151,paulihedral,200176,3897,200070,199856,403.540238
10,65,151,naive,9468,4029,8839,8584,4.128002
11,65,151,tket_uccs_set,7985,2911,5954,5188,15.094938
11,65,151,tket_uccs_pair,7762,4153,4288,4034,17.682297
5,65,151,pauliopt_steiner_clifford,9320,6147,2392,2256,630.231158
6,65,151,pauliopt_steiner_nc,8888,4304,8823,8552,549.392467
8,65,151,pauliopt_steiner_nc,7268,3528,7108,6883,425.990911
11,65,151,naive,9240,3878,8564,8318,4.440073
12,65,151,tket_uccs_set,7773,2931,5970,5198,14.947368
8,65,151,paulihedral,213952,3994,213742,213521,460.845164
7,65,151,pauliopt_steiner_nc,8782,4278,8655,8384,522.412229
12,65,151,tket_uccs_pair,7862,4245,4959,4698,17.370038
9,65,151,paulihedral,199878,3873,199821,199616,419.551413
12,65,151,naive,9254,3913,8615,8367,4.344886
13,65,151,tket_uccs_set,8068,3253,6330,5389,17.00366
6,65,151,pauliopt_steiner_clifford,9702,6390,2417,2272,686.900845
13,65,151,tket_uccs_pair,8018,4360,4400,4139,18.908355
9,65,151,pauliopt_steiner_nc,8106,3928,7969,7721,484.68462
10,65,151,paulihedral,202584,3945,202547,202337,407.239609
13,65,151,naive,9578,3975,9028,8782,4.258107
7,65,151,pauliopt_steiner_clifford,9473,6183,2391,2235,685.694951
14,65,151,tket_uccs_set,8822,3419,6962,5977,15.45753
14,65,151,tket_uccs_pair,8694,4611,4940,4661,19.275489
10,65,151,pauliopt_steiner_nc,7806,3786,7739,7493,480.674617
8,65,151,pauliopt_steiner_clifford,9463,6293,2334,2182,644.059103
14,65,151,naive,10296,4276,9488,9224,4.402048
15,65,151,tket_uccs_set,8313,3195,6337,5391,15.641479
15,65,151,tket_uccs_pair,8362,4464,4903,4643,18.310424
11,65,151,paulihedral,199734,3815,199603,199389,423.976825
9,65,151,pauliopt_steiner_clifford,9589,6377,2455,2304,662.765389
11,65,151,pauliopt_steiner_nc,8026,3930,7901,7639,491.642717
15,65,151,naive,9986,4186,9436,9194,5.402809
12,65,151,paulihedral,199396,3842,199275,199060,442.477186
16,65,151,tket_uccs_set,8276,3122,6147,5328,16.315365
16,65,151,tket_uccs_pair,7966,4332,4643,4370,17.643392
12,65,151,pauliopt_steiner_nc,8724,4195,8636,8373,521.470349
13,65,151,paulihedral,206356,3958,206135,205932,442.93561
16,65,151,naive,9524,4008,8876,8633,4.271145
10,65,151,pauliopt_steiner_clifford,9700,6421,2379,2236,705.235604
17,65,151,tket_uccs_set,8217,3012,5871,5098,15.223323
17,65,151,tket_uccs_pair,7540,4066,4680,4407,17.165331
11,65,151,pauliopt_steiner_clifford,9458,6188,2352,2206,664.45255
13,65,151,pauliopt_steiner_nc,8196,3949,8108,7853,497.855588
17,65,151,naive,8904,3741,8215,7978,4.232202
18,65,151,tket_uccs_set,7546,2987,5365,4636,15.129394
12,65,151,pauliopt_steiner_clifford,9446,6182,2431,2282,635.616486
18,65,151,tket_uccs_pair,7390,4025,4482,4231,14.27053
14,65,151,paulihedral,227088,4227,226908,226693,470.030516
14,65,151,pauliopt_steiner_nc,9512,4575,9466,9183,553.953421
18,65,151,naive,8658,3725,8026,7784,4.184299
19,65,151,tket_uccs_set,8614,3149,6085,5209,13.597697
15,65,151,pauliopt_steiner_nc,8612,4154,8534,8268,445.314794
15,65,151,paulihedral,221690,4142,221653,221443,488.994123
19,65,151,tket_uccs_pair,8128,4357,4919,4672,17.72786
13,65,151,pauliopt_steiner_clifford,9570,6333,2364,2207,679.258077
19,65,151,naive,9494,3974,8901,8651,4.469405
0,65,201,tket_uccs_set,10710,3880,7846,6753,17.503911
0,65,201,tket_uccs_pair,10474,5600,6120,5764,23.418924
16,65,151,paulihedral,209390,3955,209278,209072,467.953705
14,65,151,pauliopt_steiner_clifford,9579,6330,2424,2272,697.213929
17,65,151,paulihedral,184270,3685,184160,183956,383.111973
0,65,201,naive,12354,5185,11474,11154,5.070949
16,65,151,pauliopt_steiner_nc,8746,4203,8646,8395,503.932103
1,65,201,tket_uccs_set,10843,4022,7769,6794,20.686157
1,65,201,tket_uccs_pair,10628,5776,6244,5900,24.00199
18,65,151,paulihedral,179224,3675,179139,178927,386.022223
17,65,151,pauliopt_steiner_nc,7504,3631,7462,7223,465.605729
15,65,151,pauliopt_steiner_clifford,9678,6434,2497,2361,699.689349
1,65,201,naive,12666,5344,11770,11439,6.39228
2,65,201,tket_uccs_set,10910,3842,7696,6719,20.344269
2,65,201,tket_uccs_pair,10362,5614,6272,5949,21.401955
18,65,151,pauliopt_steiner_nc,7404,3562,7249,7019,455.130715
19,65,151,paulihedral,201340,3945,201243,201031,407.331788
16,65,151,pauliopt_steiner_clifford,9604,6346,2389,2258,669.475116
2,65,201,naive,12414,5229,11502,11168,5.544899
3,65,201,tket_uccs_set,11015,4163,7816,6741,21.199721
3,65,201,tket_uccs_pair,11044,5811,6285,5926,21.553369
17,65,151,pauliopt_steiner_clifford,9565,6376,2314,2152,663.731427
18,65,151,pauliopt_steiner_clifford,9416,6236,2275,2130,665.966465
3,65,201,naive,12978,5381,12176,11845,6.190757
19,65,151,pauliopt_steiner_nc,8882,4296,8704,8437,561.693412
4,65,201,tket_uccs_set,11113,4048,7462,6457,20.919711
4,65,201,tket_uccs_pair,10594,5660,6260,5909,22.333754
0,65,201,paulihedral,261914,5058,261670,261416,512.51643
19,65,151,pauliopt_steiner_clifford,9513,6209,2378,2222,665.384076
4,65,201,naive,12492,5238,11727,11393,5.267295
5,65,201,tket_uccs_set,11376,4049,7919,6914,19.859836
5,65,201,tket_uccs_pair,10860,5667,6799,6463,19.126426
1,65,201,paulihedral,273596,5265,273336,273073,581.03805
0,65,201,pauliopt_steiner_nc,11566,5556,11450,11087,681.016101
1,65,201,pauliopt_steiner_nc,10500,5104,10380,10041,610.411343
5,65,201,naive,12652,5253,11702,11381,4.220185
6,65,201,tket_uccs_set,11175,4129,7790,6810,15.170989
6,65,201,tket_uccs_pair,10556,5631,6212,5858,24.165896
2,65,201,paulihedral,272022,5106,271802,271528,612.9132
2,65,201,pauliopt_steiner_nc,10668,5091,10564,10240,624.284662
3,65,201,paulihedral,282974,5303,282919,282648,609.23191
6,65,201,naive,12482,5223,11586,11240,5.551306
7,65,201,tket_uccs_set,11049,4029,7854,6760,21.227465
0,65,201,pauliopt_steiner_clifford,11736,7855,2752,2576,909.270749
4,65,201,paulihedral,258058,5104,257883,257610,514.777135
7,65,201,tket_uccs_pair,10644,5559,6456,6126,24.114928
3,65,201,pauliopt_steiner_nc,11860,5726,11775,11422,692.295079
7,65,201,naive,12276,5078,11475,11136,5.925516
8,65,201,tket_uccs_set,11340,4208,8543,7313,20.855677
1,65,201,pauliopt_steiner_clifford,11652,7629,2741,2593,920.433732
8,65,201,tket_uccs_pair,11150,5953,6361,6007,23.469752
2,65,201,pauliopt_steiner_clifford,11643,7721,2610,2440,924.636529
4,65,201,pauliopt_steiner_nc,11028,5306,10944,10593,677.450719
8,65,201,naive,13298,5636,12354,12023,5.935007
5,65,201,paulihedral,270978,5142,270878,270605,556.266184
9,65,201,tket_uccs_set,11117,4059,7886,6860,21.006308
9,65,201,tket_uccs_pair,10664,5631,6616,6274,24.034897
3,65,201,pauliopt_steiner_clifford,11647,7584,2640,2486,868.766714
6,65,201,paulihedral,256854,5125,256673,256397,500.314965
9,65,201,naive,12512,5211,11580,11241,6.137282
10,65,201,tket_uccs_set,11151,3984,8120,7099,19.434248
5,65,201,pauliopt_steiner_nc,10638,5104,10552,10224,630.554242
10,65,201,tket_uccs_pair,10766,5765,6283,5922,23.216432
4,65,201,pauliopt_steiner_clifford,11918,7829,2698,2520,916.100003
6,65,201,pauliopt_steiner_nc,10450,5054,10299,9960,631.306451
10,65,201,naive,12920,5378,12216,11867,6.895931
11,65,201,tket_uccs_set,10764,3959,7773,6771,20.38394
11,65,201,tket_uccs_pair,10096,5500,5920,5588,22.99391
7,65,201,paulihedral,258622,5055,258323,258058,531.633341
5,65,201,pauliopt_steiner_clifford,11528,7646,2648,2480,895.300012
7,65,201,pauliopt_steiner_nc,11406,5495,11222,10852,653.535843
11,65,201,naive,12144,5167,11290,10966,6.022833
12,65,201,tket_uccs_set,11138,4048,7499,6568,20.714852
12,65,201,tket_uccs_pair,10842,5702,6319,5956,24.464369
8,65,201,paulihedral,292664,5529,292615,292331,622.105892
8,65,201,pauliopt_steiner_nc,11100,5374,10935,10601,608.709232
6,65,201,pauliopt_steiner_clifford,11619,7697,2587,2414,913.055915
12,65,201,naive,12796,5347,11930,11588,4.957253
13,65,201,tket_uccs_set,11162,4060,7791,6759,18.278672
13,65,201,tket_uccs_pair,10638,5701,6748,6394,22.81171
9,65,201,paulihedral,271054,5092,270942,270673,596.225617
9,65,201,pauliopt_steiner_nc,11184,5381,10975,10627,649.726253
7,65,201,pauliopt_steiner_clifford,11807,7841,2617,2442,897.495651
13,65,201,naive,12550,5240,11572,11232,5.683949
14,65,201,tket_uccs_set,10647,3971,7671,6738,17.317155
10,65,201,pauliopt_steiner_nc,10032,4858,9922,9598,613.846678
14,65,201,tket_uccs_pair,10194,5399,6401,6079,18.757251
10,65,201,paulihedral,283254,5296,283192,282925,642.720684
11,65,201,paulihedral,259502,5049,259480,259205,577.148061
14,65,201,naive,11786,4952,10760,10438,5.451442
8,65,201,pauliopt_steiner_clifford,11870,7809,2600,2422,940.428916
15,65,201,tket_uccs_set,11171,4283,8007,6929,20.864154
15,65,201,tket_uccs_pair,11524,6234,6717,6354,25.343108
11,65,201,pauliopt_steiner_nc,11260,5500,11131,10772,636.649443
9,65,201,pauliopt_steiner_clifford,11536,7608,2627,2437,882.062414
15,65,201,naive,14032,5862,13265,12923,7.05956
16,65,201,tket_uccs_set,11207,4094,7998,6874,20.406224
16,65,201,tket_uccs_pair,10636,5612,6651,6310,22.558665
12,65,201,paulihedral,277758,5211,277622,277345,602.366575
10,65,201,pauliopt_steiner_clifford,11758,7830,2435,2266,927.989792
13,65,201,paulihedral,267456,5092,267386,267104,572.839294
16,65,201,naive,12502,5257,11534,11195,6.209962
17,65,201,tket_uccs_set,10750,4005,7966,6914,18.358985
12,65,201,pauliopt_steiner_nc,11816,5677,11667,11321,685.40695
14,65,201,paulihedral,245348,4863,245306,245036,461.553824
17,65,201,tket_uccs_pair,10598,5681,6419,6061,23.524199
13,65,201,pauliopt_steiner_nc,10698,5168,10619,10271,635.280999
17,65,201,naive,12580,5309,11703,11371,5.858113
18,65,201,tket_uccs_set,11351,4172,7969,6836,20.932313
18,65,201,tket_uccs_pair,10860,5938,6574,6219,18.956588
11,65,201,pauliopt_steiner_clifford,11813,7849,2633,2452,942.992436
14,65,201,pauliopt_steiner_nc,10782,5200,10627,10284,632.140735
12,65,201,pauliopt_steiner_clifford,12013,7919,2660,2489,926.320835
18,65,201,naive,13144,5488,12376,12036,6.492827
19,65,201,tket_uccs_set,11012,3881,7793,6825,20.169314
19,65,201,tket_uccs_pair,10162,5544,5940,5607,22.029158
16,65,201,paulihedral,271100,5184,270860,270582,585.203758
15,65,201,paulihedral,314016,5682,313932,313661,705.856753
13,65,201,pauliopt_steiner_clifford,12078,7902,2497,2315,964.655578
19,65,201,naive,12218,5194,11393,11061,5.651437
15,65,201,pauliopt_steiner_nc,12404,5900,12309,11954,714.742205
14,65,201,pauliopt_steiner_clifford,11817,7833,2717,2542,892.302544
0,65,251,tket_uccs_set,13551,4867,9823,8409,22.709548
0,65,251,tket_uccs_pair,12742,6851,7664,7228,27.963144
16,65,201,pauliopt_steiner_nc,11490,5538,11421,11055,661.258621
0,65,251,naive,15192,6334,13927,13516,7.44411
17,65,201,paulihedral,274596,5223,274465,274193,600.866615
1,65,251,tket_uccs_set,13764,5208,10136,8699,26.391961
1,65,251,tket_uccs_pair,14062,7650,8379,7906,30.769667
17,65,201,pauliopt_steiner_nc,10912,5283,10801,10455,631.541655
15,65,201,pauliopt_steiner_clifford,11906,7754,2709,2544,903.516779
1,65,251,naive,17116,7138,16099,15676,8.959185
2,65,251,tket_uccs_set,13642,5189,10396,8873,26.441161
2,65,251,tket_uccs_pair,13578,7154,8491,8063,26.105311
18,65,201,paulihedral,284360,5374,284310,284035,637.134647
18,65,201,pauliopt_steiner_nc,9720,4721,9617,9290,590.339201
19,65,201,paulihedral,262564,5120,262309,262053,553.338937
2,65,251,naive,16010,6729,14938,14531,8.834517
3,65,251,tket_uccs_set,13327,4636,8833,7756,24.461407
16,65,201,pauliopt_steiner_clifford,11742,7777,2596,2414,924.61178
3,65,251,tket_uccs_pair,12572,6722,7755,7330,28.039356
17,65,201,pauliopt_steiner_clifford,11687,7736,2667,2503,895.00874
19,65,201,pauliopt_steiner_nc,10604,5130,10578,10250,619.990668
3,65,251,naive,14876,6279,13944,13539,7.071179
4,65,251,tket_uccs_set,14003,5094,9773,8465,26.102194
4,65,251,tket_uccs_pair,13750,7297,7948,7523,28.752464
0,65,251,paulihedral,315146,6241,315046,314698,645.358997
18,65,201,pauliopt_steiner_clifford,11940,7887,2711,2531,943.526799
0,65,251,pauliopt_steiner_nc,13748,6565,13651,13224,798.028438
4,65,251,naive,16196,6836,14887,14459,8.629311
5,65,251,tket_uccs_set,13522,4787,9235,8096,24.27149
19,65,201,pauliopt_steiner_clifford,11467,7637,2605,2438,902.709788
5,65,251,tket_uccs_pair,12898,6869,7981,7574,26.004514
1,65,251,paulihedral,385948,7000,385862,385519,814.271698
1,65,251,pauliopt_steiner_nc,14626,7008,14416,13983,823.052264
2,65,251,paulihedral,348666,6622,348611,348274,728.964668
5,65,251,naive,15148,6402,14082,13674,7.171609
6,65,251,tket_uccs_set,13567,4771,10101,8811,25.582518
6,65,251,tket_uccs_pair,13120,6881,7965,7518,27.397191
2,65,251,pauliopt_steiner_nc,13216,6405,13146,12715,761.523098
3,65,251,paulihedral,315946,6134,315813,315486,633.732723
6,65,251,naive,15340,6391,14289,13866,5.468962
7,65,251,tket_uccs_set,14564,5078,10171,8761,25.848192
7,65,251,tket_uccs_pair,13990,7472,8402,7982,30.647718
0,65,251,pauliopt_steiner_clifford,13886,9227,2889,2705,1159.422962
3,65,251,pauliopt_steiner_nc,13828,6713,13641,13206,826.042707
4,65,251,paulihedral,345492,6639,345385,345042,654.518701
7,65,251,naive,16578,6880,15430,15002,8.119976
1,65,251,pauliopt_steiner_clifford,13890,9252,2848,2642,1124.766121
8,65,251,tket_uccs_set,13878,5296,10545,8981,22.105344
8,65,251,tket_uccs_pair,13958,7495,8288,7824,31.140069
4,65,251,pauliopt_steiner_nc,12082,5852,11926,11555,729.364108
2,65,251,pauliopt_steiner_clifford,14103,9342,2860,2660,1221.857484
5,65,251,paulihedral,315956,6267,315916,315574,670.750308
8,65,251,naive,16816,7041,15750,15324,8.862106
9,65,251,tket_uccs_set,13442,4773,9847,8583,21.686291
9,65,251,tket_uccs_pair,13130,6986,8026,7625,27.075975
3,65,251,pauliopt_steiner_clifford,13634,8974,2847,2643,1138.196754
5,65,251,pauliopt_steiner_nc,13914,6703,13752,13318,820.108064
9,65,251,naive,15486,6535,14420,13999,7.258143
6,65,251,paulihedral,319376,6345,319319,318981,685.714893
10,65,251,tket_uccs_set,13385,4922,9486,8263,21.846822
10,65,251,tket_uccs_pair,13088,7043,8064,7616,25.204294
4,65,251,pauliopt_steiner_clifford,14146,9425,3073,2891,1176.390936
6,65,251,pauliopt_steiner_nc,14304,6901,14146,13690,825.435286
10,65,251,naive,15638,6628,14616,14201,7.03791
11,65,251,tket_uccs_set,13345,4675,9384,8147,24.861807
11,65,251,tket_uccs_pair,12758,6756,7723,7312,27.921735
7,65,251,paulihedral,366792,6716,366583,366232,812.19033
7,65,251,pauliopt_steiner_nc,13576,6515,13400,12963,799.634027
8,65,251,paulihedral,370532,6836,370575,370238,790.351613
8,65,251,pauliopt_steiner_nc,12958,6268,12758,12349,768.34629
11,65,251,naive,15000,6207,14093,13675,6.333284
12,65,251,tket_uccs_set,13666,4956,10073,8695,26.049453
12,65,251,tket_uccs_pair,13688,7276,8019,7594,30.13894
5,65,251,pauliopt_steiner_clifford,13788,9076,2763,2559,1187.68325
6,65,251,pauliopt_steiner_clifford,14068,9390,2913,2713,1177.965559
12,65,251,naive,16166,6787,15191,14766,7.511085
13,65,251,tket_uccs_set,13266,4853,9295,8064,24.907308
9,65,251,paulihedral,334536,6358,334465,334120,718.544928
13,65,251,tket_uccs_pair,12884,6910,7755,7330,25.010573
9,65,251,pauliopt_steiner_nc,13102,6346,12901,12468,741.050444
7,65,251,pauliopt_steiner_clifford,14142,9442,2973,2792,1160.839016
10,65,251,paulihedral,337906,6481,337800,337462,722.122914
13,65,251,naive,15190,6371,14326,13920,8.060454
14,65,251,tket_uccs_set,14015,5277,10020,8573,25.874618
14,65,251,tket_uccs_pair,14214,7635,8530,8093,31.774775
8,65,251,pauliopt_steiner_clifford,14036,9202,2843,2650,1185.103887
10,65,251,pauliopt_steiner_nc,14158,6818,13932,13500,845.53686
14,65,251,naive,17168,7211,16136,15701,7.706577
15,65,251,tket_uccs_set,13181,4926,9540,8342,23.59295
11,65,251,paulihedral,323424,6149,323409,323072,708.839462
15,65,251,tket_uccs_pair,13008,6936,7847,7429,28.723154
11,65,251,pauliopt_steiner_nc,12582,6102,12392,11974,704.180667
9,65,251,pauliopt_steiner_clifford,13976,9279,2995,2802,1136.16696
15,65,251,naive,15474,6481,14436,14036,7.421978
16,65,251,tket_uccs_set,13063,4865,9178,8006,22.932955
16,65,251,tket_uccs_pair,12706,6788,7438,7010,27.980091
12,65,251,pauliopt_steiner_nc,12596,6106,12496,12098,748.760176
13,65,251,paulihedral,323356,6273,323226,322881,682.238095
12,65,251,paulihedral,360044,6646,359976,359637,837.881056
10,65,251,pauliopt_steiner_clifford,14095,9291,3015,2832,1128.84151
16,65,251,naive,15054,6312,13830,13428,7.377744
17,65,251,tket_uccs_set,13719,4842,9287,8034,24.967308
17,65,251,tket_uccs_pair,13050,7025,7853,7430,28.640183
13,65,251,pauliopt_steiner_nc,13884,6698,13726,13274,805.347892
11,65,251,pauliopt_steiner_clifford,13685,9148,2884,2678,1128.837063
17,65,251,naive,15706,6629,14769,14361,7.734484
18,65,251,tket_uccs_set,13544,4665,9115,7976,21.949183
18,65,251,tket_uccs_pair,12518,6626,7696,7281,26.132758
14,65,251,pauliopt_steiner_nc,13862,6681,13705,13287,787.952846
15,65,251,pauliopt_steiner_nc,12452,5985,12338,11934,671.102407
12,65,251,pauliopt_steiner_clifford,13946,9301,2744,2565,1176.888997
14,65,251,paulihedral,384452,7059,384437,384086,864.777537
18,65,251,naive,14602,6094,13541,13143,7.094366
19,65,251,tket_uccs_set,13441,4872,9255,8080,23.262663
19,65,251,tket_uccs_pair,13166,6974,7972,7535,27.053346
15,65,251,paulihedral,339914,6299,339876,339549,768.484678
16,65,251,paulihedral,311746,6215,311709,311367,627.586226
19,65,251,naive,15488,6439,14382,13958,5.521912
0,65,301,tket_uccs_set,16684,6036,11990,10329,22.051956
0,65,301,tket_uccs_pair,17074,9119,10340,9820,34.364278
13,65,251,pauliopt_steiner_clifford,13887,9290,2904,2717,1188.545493
16,65,251,pauliopt_steiner_nc,12726,6174,12551,12139,792.574597
17,65,251,pauliopt_steiner_nc,12206,5905,12081,11690,707.081473
0,65,301,naive,20496,8489,19378,18878,9.574797
14,65,251,pauliopt_steiner_clifford,14086,9336,2890,2708,1162.742922
1,65,301,tket_uccs_set,16531,5909,11685,10180,25.285847
1,65,301,tket_uccs_pair,16266,8661,10365,9829,35.916536
17,65,251,paulihedral,344696,6452,344604,344255,763.516754
18,65,251,paulihedral,300246,6012,300227,299884,607.558436
1,65,301,naive,19362,8101,17856,17365,9.035917
2,65,301,tket_uccs_set,16626,5858,11067,9631,28.088793
15,65,251,pauliopt_steiner_clifford,13912,9150,3020,2830,1177.348533
2,65,301,tket_uccs_pair,16024,8452,9925,9433,34.025318
19,65,251,paulihedral,320720,6331,320582,320246,609.751963
18,65,251,pauliopt_steiner_nc,13372,6490,13251,12817,817.033789
2,65,301,naive,18840,7923,17473,16988,9.643706
3,65,301,tket_uccs_set,16344,5980,11829,10160,29.941498
16,65,251,pauliopt_steiner_clifford,13806,9066,2777,2577,1178.645366
3,65,301,tket_uccs_pair,16514,8838,9852,9313,33.450868
19,65,251,pauliopt_steiner_nc,13976,6686,13789,13364,797.316853
17,65,251,pauliopt_steiner_clifford,13514,9020,3025,2824,1102.051792
3,65,301,naive,19858,8265,18642,18131,7.300854
4,65,301,tket_uccs_set,16667,5951,11385,9947,26.476484
4,65,301,tket_uccs_pair,16066,8605,10200,9668,35.026385
18,65,251,pauliopt_steiner_clifford,13954,9210,2842,2652,1161.001807
0,65,301,paulihedral,461170,8299,461245,460841,1004.311176
0,65,301,pauliopt_steiner_nc,18696,8899,18383,17842,1020.703971
4,65,301,naive,19148,7971,17874,17379,9.00031
5,65,301,tket_uccs_set,16312,5816,11594,10058,24.206771
19,65,251,pauliopt_steiner_clifford,14166,9404,2849,2644,1177.869957
5,65,301,tket_uccs_pair,15964,8479,9991,9484,33.496795
1,65,301,paulihedral,425568,7886,425576,425182,923.11405
2,65,301,paulihedral,404628,7750,404288,403893,859.222551
2,65,301,pauliopt_steiner_nc,14458,6926,14291,13818,844.053281
5,65,301,naive,18804,7903,17553,17054,8.373192
1,65,301,pauliopt_steiner_nc,16488,7960,16313,15800,948.509418
6,65,301,tket_uccs_set,15862,5820,11271,9851,28.172414
6,65,301,tket_uccs_pair,15850,8358,9351,8866,34.025327
0,65,301,pauliopt_steiner_clifford,16178,10710,3126,2908,1365.530143
6,65,301,naive,18614,7818,17325,16828,9.567576
3,65,301,paulihedral,434742,8044,434665,434271,950.848584
7,65,301,tket_uccs_set,16149,5571,11179,9725,29.042158
7,65,301,tket_uccs_pair,15426,8241,9397,8895,33.713733
4,65,301,paulihedral,413608,7738,413581,413183,907.037356
1,65,301,pauliopt_steiner_clifford,16236,10781,3289,3081,1414.755479
7,65,301,naive,18366,7695,17058,16571,8.856096
8,65,301,tket_uccs_set,16007,5489,11025,9643,27.759874
3,65,301,pauliopt_steiner_nc,18246,8697,17981,17435,1078.433859
8,65,301,tket_uccs_pair,15564,8135,9506,9003,33.8244
4,65,301,pauliopt_steiner_nc,15816,7552,15662,15166,895.959434
5,65,301,paulihedral,402116,7663,402057,401646,844.088407
8,65,301,naive,17982,7503,16665,16170,6.712024
9,65,301,tket_uccs_set,16250,5500,10504,9300,24.423207
2,65,301,pauliopt_steiner_clifford,16338,10723,3096,2890,1499.444447
9,65,301,tket_uccs_pair,15448,8132,9111,8587,33.553144
5,65,301,pauliopt_steiner_nc,15660,7534,15458,14965,927.488522
6,65,301,paulihedral,399906,7684,399844,399448,873.188758
9,65,301,naive,18156,7635,16800,16286,7.91141
10,65,301,tket_uccs_set,16859,6029,11739,10274,28.948652
3,65,301,pauliopt_steiner_clifford,16427,10892,3100,2872,1466.026021
6,65,301,pauliopt_steiner_nc,16086,7827,15950,15446,916.055188
10,65,301,tket_uccs_pair,16474,8842,9804,9275,34.423303
7,65,301,paulihedral,394198,7613,394277,393865,809.758486
10,65,301,naive,19850,8265,18776,18257,8.975437
4,65,301,pauliopt_steiner_clifford,16030,10631,3232,3007,1430.37704
11,65,301,tket_uccs_set,16602,5763,11281,9913,30.40506
11,65,301,tket_uccs_pair,16048,8534,9910,9415,35.749594
8,65,301,paulihedral,378854,7390,378898,378497,795.330715
5,65,301,pauliopt_steiner_clifford,16023,10604,3272,3032,1382.122548
11,65,301,naive,19050,7992,17644,17133,7.750496
7,65,301,pauliopt_steiner_nc,16140,7786,15924,15403,959.089936
12,65,301,tket_uccs_set,16267,5645,10729,9288,29.065158
12,65,301,tket_uccs_pair,15472,8229,9258,8736,33.514663
6,65,301,pauliopt_steiner_clifford,16047,10635,3087,2900,1406.903063
8,65,301,pauliopt_steiner_nc,15738,7573,15521,15004,912.804872
12,65,301,naive,18374,7690,17122,16639,7.914318
13,65,301,tket_uccs_set,16482,5985,11820,10188,30.286952
13,65,301,tket_uccs_pair,16276,8799,10044,9498,34.153194
9,65,301,paulihedral,380238,7426,380268,379848,802.777149
9,65,301,pauliopt_steiner_nc,16672,8013,16559,16011,989.130953
10,65,301,paulihedral,433324,8089,433402,433003,889.131889
13,65,301,naive,19432,8190,18354,17849,8.584872
14,65,301,tket_uccs_set,16010,5695,10962,9545,27.831005
14,65,301,tket_uccs_pair,15642,8416,9540,9035,34.398819
7,65,301,pauliopt_steiner_clifford,15893,10570,3064,2846,1463.797898
10,65,301,pauliopt_steiner_nc,18050,8707,17864,17306,1012.585356
11,65,301,paulihedral,410808,7736,410816,410417,834.94199
14,65,301,naive,18716,7830,17293,16804,7.514315
15,65,301,tket_uccs_set,16831,5767,11521,9968,29.540759
8,65,301,pauliopt_steiner_clifford,16006,10626,3143,2925,1447.980797
15,65,301,tket_uccs_pair,15846,8434,9394,8871,31.328426
11,65,301,pauliopt_steiner_nc,16948,8173,16696,16160,973.40435
12,65,301,paulihedral,391616,7519,391623,391230,840.804457
15,65,301,naive,18900,7981,17677,17170,6.932252
9,65,301,pauliopt_steiner_clifford,16404,10777,3297,3090,1436.951796
12,65,301,pauliopt_steiner_nc,15686,7602,15539,15051,846.600911
16,65,301,tket_uccs_set,15701,5559,10862,9500,25.800363
16,65,301,tket_uccs_pair,15518,8223,9552,9049,32.135735
10,65,301,pauliopt_steiner_clifford,16279,10865,3224,2998,1468.387289
16,65,301,naive,18096,7627,16868,16387,8.65947
17,65,301,tket_uccs_set,16428,5851,11333,9940,29.565184
13,65,301,paulihedral,423798,8014,423779,423377,929.057378
17,65,301,tket_uccs_pair,16130,8740,9085,8555,35.851992
13,65,301,pauliopt_steiner_nc,16202,7849,16096,15578,966.687081
14,65,301,paulihedral,404024,7594,404042,403652,850.904347
17,65,301,naive,19508,8184,18146,17647,9.877283
11,65,301,pauliopt_steiner_clifford,16068,10713,3136,2916,1426.457409
18,65,301,tket_uccs_set,16048,5688,11005,9619,21.322711
18,65,301,tket_uccs_pair,15804,8259,10071,9584,34.370452
12,65,301,pauliopt_steiner_clifford,15903,10644,3209,2992,1360.384093
14,65,301,pauliopt_steiner_nc,17140,8248,17003,16478,967.151213
18,65,301,naive,18290,7699,16936,16436,8.799567
19,65,301,tket_uccs_set,17081,5699,11254,9829,29.540063
19,65,301,tket_uccs_pair,15810,8475,9549,9026,34.634494
15,65,301,pauliopt_steiner_nc,14284,6868,14157,13693,851.018425
15,65,301,paulihedral,410648,7801,410651,410254,899.375487
16,65,301,paulihedral,379938,7461,379977,379564,774.373836
19,65,301,naive,18776,7893,17528,17036,7.926901
0,65,351,tket_uccs_set,19668,6858,13524,11682,34.788502
0,65,351,tket_uccs_pair,19162,10149,11752,11103,38.321515
13,65,301,pauliopt_steiner_clifford,16370,10896,3149,2954,1417.916286
16,65,301,pauliopt_steiner_nc,16442,7963,16267,15729,959.114327
17,65,301,pauliopt_steiner_nc,16384,7899,16183,15660,923.117591
17,65,301,paulihedral,432696,8047,432740,432318,965.395166
0,65,351,naive,22884,9636,21281,20704,11.057004
14,65,301,pauliopt_steiner_clifford,16180,10695,3265,3034,1496.173546
1,65,351,tket_uccs_set,19886,6810,13498,11852,34.363432
1,65,351,tket_uccs_pair,19404,10266,11700,11075,40.144207
18,65,301,paulihedral,390608,7566,390646,390226,800.223798
1,65,351,naive,23072,9586,21634,21048,11.039529
2,65,351,tket_uccs_set,19569,6745,12753,11220,29.50063
18,65,301,pauliopt_steiner_nc,14312,6966,14113,13631,858.949782
2,65,351,tket_uccs_pair,18728,10026,11245,10620,39.79307
15,65,301,pauliopt_steiner_clifford,16187,10811,3303,3084,1473.036221
16,65,301,pauliopt_steiner_clifford,16126,10724,3188,2974,1483.815506
2,65,351,naive,22470,9335,20838,20254,9.41511
3,65,351,tket_uccs_set,19571,6751,13195,11513,33.682582
3,65,351,tket_uccs_pair,18280,9747,10919,10294,38.601889
19,65,301,paulihedral,406498,7645,406423,406009,889.324423
19,65,301,pauliopt_steiner_nc,15260,7359,15085,14597,908.914461
17,65,301,pauliopt_steiner_clifford,16341,10831,3259,3042,1378.705412
3,65,351,naive,21754,9137,20137,19552,10.389089
4,65,351,tket_uccs_set,19477,6701,13012,11401,32.231979
4,65,351,tket_uccs_pair,18354,9918,11454,10877,38.607317
18,65,301,pauliopt_steiner_clifford,16185,10673,3052,2857,1414.403925
0,65,351,paulihedral,506434,9381,506414,505964,1140.421646
0,65,351,pauliopt_steiner_nc,19034,9163,18785,18216,1109.218624
4,65,351,naive,21992,9219,20211,19629,11.612635
5,65,351,tket_uccs_set,18677,6593,12949,11239,29.82019
5,65,351,tket_uccs_pair,18550,9742,11185,10600,37.509329
19,65,301,pauliopt_steiner_clifford,16103,10682,3270,3051,1464.025673
1,65,351,pauliopt_steiner_nc,19984,9633,19802,19161,1079.932196
1,65,351,paulihedral,513958,9361,514060,513563,1145.160765
5,65,351,naive,21776,9173,20220,19651,9.848202
6,65,351,tket_uccs_set,19735,6995,13263,11513,31.716683
2,65,351,paulihedral,487350,9182,487399,486924,1011.838661
6,65,351,tket_uccs_pair,19130,10259,10939,10301,33.661044
2,65,351,pauliopt_steiner_nc,19962,9586,19720,19101,1066.254604
3,65,351,paulihedral,455424,8916,455451,454974,917.164201
6,65,351,naive,22966,9558,21465,20867,10.488157
7,65,351,tket_uccs_set,19004,6790,13094,11345,34.508744
7,65,351,tket_uccs_pair,18214,9753,10980,10364,37.30696
0,65,351,pauliopt_steiner_clifford,18230,12034,3486,3245,1691.735339
3,65,351,pauliopt_steiner_nc,18498,8893,18195,17616,1086.128522
4,65,351,paulihedral,476430,9068,476373,475902,1001.59485
7,65,351,naive,21722,9072,20110,19513,11.380878
8,65,351,tket_uccs_set,19795,6973,13159,11403,34.231956
8,65,351,tket_uccs_pair,19658,10340,11223,10606,34.310962
4,65,351,pauliopt_steiner_nc,17856,8717,17599,17022,1043.869232
1,65,351,pauliopt_steiner_clifford,18673,12270,3438,3203,1785.477365
2,65,351,pauliopt_steiner_clifford,18344,12108,3362,3103,1653.061535
8,65,351,naive,23610,9743,22222,21621,12.418188
5,65,351,paulihedral,470402,8865,470399,469949,1009.188392
9,65,351,tket_uccs_set,18419,6647,13125,11423,33.425019
9,65,351,tket_uccs_pair,18430,9929,11014,10416,34.504918
5,65,351,pauliopt_steiner_nc,19168,9271,18966,18376,1138.087453
3,65,351,pauliopt_steiner_clifford,18582,12380,3418,3182,1786.866941
6,65,351,paulihedral,493318,9259,493373,492909,1029.679501
9,65,351,naive,22114,9226,20510,19927,9.040771
10,65,351,tket_uccs_set,18879,6448,12607,11127,31.319465
10,65,351,tket_uccs_pair,18022,9602,11083,10486,37.662649
6,65,351,pauliopt_steiner_nc,19724,9381,19386,18780,1104.022587
7,65,351,paulihedral,459070,8805,458971,458503,942.200711
10,65,351,naive,21538,8996,20038,19463,10.093252
11,65,351,tket_uccs_set,19553,6666,13056,11407,34.105603
11,65,351,tket_uccs_pair,18226,9672,10979,10363,35.092969
4,65,351,pauliopt_steiner_clifford,18380,12168,3482,3234,1711.024392
7,65,351,pauliopt_steiner_nc,17886,8631,17667,17067,1059.193591
8,65,351,paulihedral,523990,9578,524003,523533,1106.977311
11,65,351,naive,21682,9065,20011,19430,9.563487
12,65,351,tket_uccs_set,19607,6628,13149,11557,32.90946
12,65,351,tket_uccs_pair,18512,9739,11556,10953,37.365657
5,65,351,pauliopt_steiner_clifford,18133,11925,3413,3180,1716.706481
8,65,351,pauliopt_steiner_nc,18476,8913,18206,17630,1074.813697
9,65,351,paulihedral,480716,8995,480801,480335,1027.553936
12,65,351,naive,22032,9172,20466,19889,9.736091
13,65,351,tket_uccs_set,18972,6595,12722,11120,27.73332
9,65,351,pauliopt_steiner_nc,18212,8735,18036,17461,1046.898767
13,65,351,tket_uccs_pair,18366,9761,11338,10729,38.143962
6,65,351,pauliopt_steiner_clifford,18671,12539,3490,3252,1798.742219
7,65,351,pauliopt_steiner_clifford,18625,12298,3554,3303,1724.006767
13,65,351,naive,21786,9079,20251,19696,9.302136
14,65,351,tket_uccs_set,18770,6475,12839,11245,31.802817
10,65,351,pauliopt_steiner_nc,17350,8346,17187,16610,993.760692
10,65,351,paulihedral,466140,8777,466176,465698,1008.528195
14,65,351,tket_uccs_pair,18422,9697,11548,10972,39.967263
11,65,351,paulihedral,455974,8894,455988,455517,904.032213
14,65,351,naive,21652,9171,20120,19544,10.226921
15,65,351,tket_uccs_set,19712,6689,13399,11740,33.452782
15,65,351,tket_uccs_pair,18476,9938,11134,10533,41.120616
8,65,351,pauliopt_steiner_clifford,18331,12229,3302,3039,1707.350138
11,65,351,pauliopt_steiner_nc,18136,8745,17941,17357,1092.042058
12,65,351,paulihedral,472936,9049,473078,472595,992.960373
15,65,351,naive,22020,9252,20597,20015,12.624995
16,65,351,tket_uccs_set,19080,6761,13464,11715,34.812012
9,65,351,pauliopt_steiner_clifford,18130,11929,3382,3152,1693.967437
16,65,351,tket_uccs_pair,18458,9817,11334,10753,31.740039
12,65,351,pauliopt_steiner_nc,18950,9202,18848,18246,1107.058593
10,65,351,pauliopt_steiner_clifford,18127,12003,3557,3301,1696.473349
16,65,351,naive,21786,9185,20118,19543,11.672617
13,65,351,paulihedral,472988,8932,473028,472572,1025.755249
17,65,351,tket_uccs_set,19617,6761,13156,11452,33.899329
13,65,351,pauliopt_steiner_nc,18256,8843,18004,17428,1022.791372
17,65,351,tket_uccs_pair,18896,10102,11126,10504,40.506832
14,65,351,pauliopt_steiner_nc,17496,8543,17348,16775,959.766708
17,65,351,naive,22662,9485,21395,20817,8.561184
11,65,351,pauliopt_steiner_clifford,18170,12085,3343,3104,1734.468196
18,65,351,tket_uccs_set,19639,6805,13069,11440,34.997955
18,65,351,tket_uccs_pair,18998,10076,11330,10734,38.175404
15,65,351,paulihedral,466136,9012,466241,465768,959.506016
14,65,351,paulihedral,479674,8844,479736,479269,1098.333072
18,65,351,naive,22372,9362,20735,20147,10.477245
19,65,351,tket_uccs_set,19313,6712,12846,11259,34.3072
19,65,351,tket_uccs_pair,18340,9832,10886,10280,39.400423
15,65,351,pauliopt_steiner_nc,18116,8754,18085,17492,1063.773796
12,65,351,pauliopt_steiner_clifford,18150,11977,3336,3083,1717.039871
13,65,351,pauliopt_steiner_clifford,18185,12067,3463,3219,1609.98015
19,65,351,naive,21820,9126,20434,19850,10.437892
0,65,401,tket_uccs_set,22202,7539,14513,12612,29.636339
16,65,351,paulihedral,458386,8936,458372,457895,895.343923
0,65,401,tket_uccs_pair,21190,11106,13034,12319,45.070695
14,65,351,pauliopt_steiner_clifford,18017,11999,3374,3146,1674.891075
16,65,351,pauliopt_steiner_nc,18214,8765,17980,17402,1088.630129
0,65,401,naive,24996,10489,23029,22397,13.087452
1,65,401,tket_uccs_set,21398,7313,14593,12731,37.332456
1,65,401,tket_uccs_pair,20368,10843,12697,12040,44.964831
17,65,351,paulihedral,491354,9227,491512,491046,1035.879973
17,65,351,pauliopt_steiner_nc,17982,8669,17852,17273,1053.804876
18,65,351,paulihedral,479502,9238,479561,479069,1038.941258
15,65,351,pauliopt_steiner_clifford,18735,12424,3494,3259,1718.70631
1,65,401,naive,24126,10226,22503,21852,10.824208
2,65,401,tket_uccs_set,21009,7056,13930,12097,34.663469
2,65,401,tket_uccs_pair,19150,10206,11826,11165,41.511987
19,65,351,paulihedral,462388,8923,462432,461974,965.358839
18,65,351,pauliopt_steiner_nc,20598,9896,20333,19699,1164.821197
2,65,401,naive,22774,9579,21277,20632,10.134873
3,65,401,tket_uccs_set,22004,7488,14307,12589,37.877235
3,65,401,tket_uccs_pair,21050,11234,12605,11906,44.780783
16,65,351,pauliopt_steiner_clifford,18284,12072,3447,3238,1716.082491
19,65,351,pauliopt_steiner_nc,19580,9410,19414,18813,1117.305043
17,65,351,pauliopt_steiner_clifford,18324,12161,3390,3160,1751.274968
3,65,401,naive,25092,10462,23473,22789,11.168056
0,65,401,pauliopt_steiner_nc,18650,8962,18429,17813,1094.796583
4,65,401,tket_uccs_set,21944,7461,14244,12498,37.876028
4,65,401,tket_uccs_pair,21104,11213,12630,11979,39.648721
0,65,401,paulihedral,538388,10244,538393,537892,1143.031911
18,65,351,pauliopt_steiner_clifford,18656,12438,3723,3505,1704.678537
4,65,401,naive,25048,10513,23506,22833,9.568657
5,65,401,tket_uccs_set,21270,7432,14360,12579,37.977029
5,65,401,tket_uccs_pair,20864,11017,12567,11908,45.350266
1,65,401,paulihedral,512186,9982,512081,511561,1089.1618
1,65,401,pauliopt_steiner_nc,19858,9606,19628,18969,1143.403874
19,65,351,pauliopt_steiner_clifford,17996,11920,3391,3138,1656.616448
5,65,401,naive,24470,10318,22836,22168,10.825005
6,65,401,tket_uccs_set,22491,7668,14338,12590,37.048534
6,65,401,tket_uccs_pair,21076,11265,12827,12110,45.725838
2,65,401,paulihedral,479806,9288,479677,479147,1001.855341
2,65,401,pauliopt_steiner_nc,20848,10088,20647,19955,1233.843359
3,65,401,paulihedral,541164,10153,541213,540677,1163.591269
6,65,401,naive,25124,10569,23550,22871,10.483152
7,65,401,tket_uccs_set,21784,7409,14360,12650,36.834151
7,65,401,tket_uccs_pair,20576,10902,12698,12030,44.73127
3,65,401,pauliopt_steiner_nc,21010,10100,20756,20061,1217.754617
7,65,401,naive,24536,10291,22837,22175,11.14217
4,65,401,paulihedral,540262,10277,540360,539812,1085.247221
8,65,401,tket_uccs_set,22580,7859,15268,13266,37.260237
8,65,401,tket_uccs_pair,21702,11553,13000,12300,44.401455
4,65,401,pauliopt_steiner_nc,18878,9069,18614,17993,1124.079273
5,65,401,paulihedral,521246,10126,521497,520945,1063.308135
8,65,401,naive,26260,10892,24569,23924,13.839311
5,65,401,pauliopt_steiner_nc,19368,9287,19028,18388,1095.379963
9,65,401,tket_uccs_set,21292,7240,13938,12252,37.159336
9,65,401,tket_uccs_pair,20634,10964,13026,12354,43.275468
6,65,401,paulihedral,530086,10312,530121,529589,1119.904341
9,65,401,naive,24344,10188,22812,22159,11.210752
10,65,401,tket_uccs_set,22421,7973,15320,13298,40.074975
10,65,401,tket_uccs_pair,21920,11683,13287,12592,45.609785
6,65,401,pauliopt_steiner_nc,22436,10871,22290,21564,1299.929218
10,65,401,naive,26050,10820,24524,23845,11.770985
11,65,401,tket_uccs_set,22222,7501,14801,13070,38.556156
11,65,401,tket_uccs_pair,21614,11529,13383,12711,41.922712
7,65,401,paulihedral,513868,10133,513970,513434,1055.516321
7,65,401,pauliopt_steiner_nc,20812,10061,20644,19981,1159.029005
11,65,401,naive,25764,10692,23950,23301,12.423099
12,65,401,tket_uccs_set,21304,7152,14121,12326,36.189292
12,65,401,tket_uccs_pair,20444,10774,12802,12151,42.075689
8,65,401,pauliopt_steiner_nc,20470,9889,20156,19513,1181.433266
8,65,401,paulihedral,584562,10654,584651,584135,1261.442273
9,65,401,paulihedral,531322,10018,531347,530830,1144.17867
12,65,401,naive,24000,10088,22415,21745,11.310982
13,65,401,tket_uccs_set,20820,7163,13481,11896,30.548048
13,65,401,tket_uccs_pair,20114,10727,12484,11823,41.50367
9,65,401,pauliopt_steiner_nc,20034,9624,19968,19308,1197.20081
10,65,401,paulihedral,559682,10607,559774,559232,1138.64682
13,65,401,naive,23790,10007,22023,21359,10.568315
14,65,401,tket_uccs_set,22986,7753,14946,13008,36.83548
14,65,401,tket_uccs_pair,21882,11549,13076,12356,44.346498
10,65,401,pauliopt_steiner_nc,22402,10802,22118,21424,1282.930504
14,65,401,naive,26056,10786,24589,23916,12.366021
15,65,401,tket_uccs_set,21728,7481,14442,12626,33.856061
15,65,401,tket_uccs_pair,20712,11104,12583,11890,45.075454
11,65,401,paulihedral,560548,10432,560515,559984,1156.7254
11,65,401,pauliopt_steiner_nc,21222,10199,20950,20277,1202.53664
15,65,401,naive,24822,10444,22955,22318,13.908773
16,65,401,tket_uccs_set,22219,7527,14503,12673,35.267922
12,65,401,paulihedral,504794,9829,504883,504345,1014.705332
16,65,401,tket_uccs_pair,21358,11287,12588,11884,45.492887
12,65,401,pauliopt_steiner_nc,18280,8850,18111,17489,1071.126168
16,65,401,naive,25180,10533,23439,22781,12.164812
13,65,401,paulihedral,504198,9830,504244,503698,1050.487404
17,65,401,tket_uccs_set,22041,7923,14859,13045,36.089246
17,65,401,tket_uccs_pair,21208,11440,12781,12060,45.732081
13,65,401,pauliopt_steiner_nc,21670,10472,21570,20856,1249.477054
17,65,401,naive,25798,10747,24329,23671,12.066756
18,65,401,tket_uccs_set,22730,7697,14750,12787,38.014125
14,65,401,paulihedral,557068,10651,557010,556485,1151.481159
18,65,401,tket_uccs_pair,22318,11879,13529,12806,47.726286
14,65,401,pauliopt_steiner_nc,21566,10406,21285,20613,1250.167796
18,65,401,naive,26660,11045,25164,24504,13.334017
15,65,401,paulihedral,538464,10256,538514,537979,1150.895461
19,65,401,tket_uccs_set,21580,7504,14291,12526,37.2442
19,65,401,tket_uccs_pair,20906,11167,12885,12225,38.585389
15,65,401,pauliopt_steiner_nc,22384,10784,22153,21463,1231.41709
19,65,401,naive,24838,10308,23086,22425,9.276146
0,65,451,tket_uccs_set,24505,8519,15837,13860,40.625808
16,65,401,paulihedral,543526,10295,543480,542965,1185.630059
0,65,451,tket_uccs_pair,23332,12498,13886,13086,46.324624
16,65,401,pauliopt_steiner_nc,21160,10219,20963,20279,1233.314485
0,65,451,naive,27966,11657,26086,25340,12.664496
17,65,401,paulihedral,563456,10559,563571,563034,1161.459035
17,65,401,pauliopt_steiner_nc,20998,10116,20723,20074,1135.248974
1,65,451,tket_uccs_set,25728,8785,16487,14460,42.5658
1,65,451,tket_uccs_pair,25276,13526,14782,14000,52.090627
1,65,451,naive,30330,12675,28504,27726,13.983204
2,65,451,tket_uccs_set,24674,8342,16662,14560,38.927401
2,65,451,tket_uccs_pair,23706,12556,14645,13880,51.238651
18,65,401,pauliopt_steiner_nc,21298,10282,21096,20436,1211.000287
18,65,401,paulihedral,596832,10821,596950,596423,1319.0981
2,65,451,naive,27944,11669,26051,25318,10.79658
19,65,401,pauliopt_steiner_nc,19964,9616,19948,19292,1075.079884
19,65,401,paulihedral,534086,10119,534133,533605,1125.119345
3,65,451,tket_uccs_set,25226,8689,16305,14234,43.511875
3,65,451,tket_uccs_pair,24912,13356,14944,14136,52.724941
3,65,451,naive,29894,12441,27984,27235,16.358985
0,65,451,paulihedral,592234,11435,592356,591762,1236.091202
4,65,451,tket_uccs_set,25192,8779,16865,14757,43.653785
4,65,451,tket_uccs_pair,24706,13219,14583,13766,48.733725
0,65,451,pauliopt_steiner_nc,22858,10988,22549,21797,1350.553928
4,65,451,naive,29600,12239,27658,26917,10.588487
5,65,451,tket_uccs_set,24274,8245,15727,13860,37.5064
5,65,451,tket_uccs_pair,22536,11963,13508,12762,42.280587
1,65,451,pauliopt_steiner_nc,22392,10789,22274,21562,1272.269508
1,65,451,paulihedral,670356,12336,670522,669903,1465.239772
5,65,451,naive,26638,11208,24595,23852,11.601362
6,65,451,tket_uccs_set,24675,8321,15904,13918,40.803921
2,65,451,paulihedral,600240,11468,600380,599770,1277.198134
6,65,451,tket_uccs_pair,23598,12576,13995,13232,49.345367
2,65,451,pauliopt_steiner_nc,23854,11497,23685,22915,1352.139519
6,65,451,naive,28168,11723,26283,25550,13.407312
7,65,451,tket_uccs_set,24966,8662,16380,14281,43.615147
3,65,451,pauliopt_steiner_nc,22410,10829,22257,21536,1275.719809
7,65,451,tket_uccs_pair,24548,13090,14619,13812,48.305762
3,65,451,paulihedral,661400,12183,661644,661031,1350.838032
7,65,451,naive,29484,12260,27609,26855,12.882939
8,65,451,tket_uccs_set,24856,8246,16386,14404,39.048078
8,65,451,tket_uccs_pair,23308,12427,13754,13013,47.126569
4,65,451,pauliopt_steiner_nc,23544,11333,23434,22702,1202.478376
5,65,451,paulihedral,543696,10855,543839,543249,1059.294183
8,65,451,naive,27736,11623,26094,25345,12.988128
4,65,451,paulihedral,642842,12045,643000,642395,1356.442345
9,65,451,tket_uccs_set,25871,8878,16985,14875,45.016583
9,65,451,tket_uccs_pair,25044,13415,14886,14043,51.733918
5,65,451,pauliopt_steiner_nc,22680,10930,22537,21786,1288.228204
9,65,451,naive,30160,12561,28128,27364,14.692675
10,65,451,tket_uccs_set,25634,8788,16778,14632,43.877655
10,65,451,tket_uccs_pair,25070,13275,15037,14246,51.877684
6,65,451,paulihedral,611958,11580,612021,611438,1295.89422
6,65,451,pauliopt_steiner_nc,24928,11967,24582,23796,1445.559026
10,65,451,naive,29948,12465,27732,26974,14.221578
11,65,451,tket_uccs_set,24579,8415,15973,14061,37.351534
11,65,451,tket_uccs_pair,23778,12644,15122,14323,50.395992
8,65,451,paulihedral,589810,11312,589951,589356,1240.829898
7,65,451,paulihedral,646172,12027,646161,645559,1422.360264
7,65,451,pauliopt_steiner_nc,24344,11712,23889,23145,1396.066096
11,65,451,naive,28270,11870,26354,25600,12.601994
12,65,451,tket_uccs_set,24093,8321,15737,13852,38.326535
12,65,451,tket_uccs_pair,23278,12282,14464,13709,49.669367
8,65,451,pauliopt_steiner_nc,23324,11259,23047,22290,1313.525041
12,65,451,naive,27388,11442,25508,24757,13.164362
13,65,451,tket_uccs_set,24807,8684,16680,14606,42.401118
13,65,451,tket_uccs_pair,23484,12645,14336,13552,47.033129
9,65,451,paulihedral,661468,12261,661616,661006,1376.64406
9,65,451,pauliopt_steiner_nc,25892,12416,25797,25014,1476.416756
13,65,451,naive,28114,11829,26256,25519,13.904124
14,65,451,tket_uccs_set,24008,8209,15350,13522,41.648611
14,65,451,tket_uccs_pair,22724,12111,14094,13354,47.82754
10,65,451,pauliopt_steiner_nc,21986,10555,21761,21051,1259.951532
10,65,451,paulihedral,660086,12195,660302,659694,1450.754439
14,65,451,naive,27024,11306,24974,24235,13.368046
15,65,451,tket_uccs_set,24924,8642,16719,14588,43.325232
15,65,451,tket_uccs_pair,24210,12832,14339,13548,50.150521
11,65,451,paulihedral,601086,11556,601164,600551,1210.341051
11,65,451,pauliopt_steiner_nc,24640,11828,24319,23543,1403.510375
15,65,451,naive,28840,11999,26614,25855,15.014253
12,65,451,pauliopt_steiner_nc,22722,11033,22510,21722,1225.462222
12,65,451,paulihedral,590236,11115,590165,589558,1273.836014
16,65,451,tket_uccs_set,24977,8398,16308,14294,42.678712
16,65,451,tket_uccs_pair,23966,12642,14603,13817,47.320198
16,65,451,naive,28318,11792,26438,25714,11.965086
17,65,451,tket_uccs_set,25640,8693,16759,14576,43.683113
17,65,451,tket_uccs_pair,24482,13180,14452,13664,51.016821
13,65,451,paulihedral,599918,11570,600044,599453,1281.918755
13,65,451,pauliopt_steiner_nc,22552,10907,22335,21592,1317.628249
17,65,451,naive,29468,12297,27542,26782,13.560133
18,65,451,tket_uccs_set,23651,8193,15510,13573,42.22619
18,65,451,tket_uccs_pair,22640,12102,13563,12824,46.699852
14,65,451,paulihedral,574954,11162,575108,574539,1276.079265
14,65,451,pauliopt_steiner_nc,22844,11067,22673,21907,1305.58899
18,65,451,naive,26986,11324,24928,24189,13.035438
19,65,451,tket_uccs_set,24787,8255,16300,14322,41.789677
19,65,451,tket_uccs_pair,23494,12516,14519,13746,50.301111
15,65,451,paulihedral,614974,11860,615035,614404,1313.394031
15,65,451,pauliopt_steiner_nc,23700,11363,23404,22652,1303.752588
19,65,451,naive,27906,11758,25901,25161,11.783268
0,65,501,tket_uccs_set,26727,9084,17681,15484,43.815963
0,65,501,tket_uccs_pair,25190,13501,15203,14309,52.809592
16,65,451,pauliopt_steiner_nc,22670,10907,22480,21742,1315.533054
16,65,451,paulihedral,618344,11536,618467,617854,1372.04727
0,65,501,naive,30274,12726,27873,27068,13.301372
1,65,501,tket_uccs_set,28332,9376,17906,15713,44.574279
1,65,501,tket_uccs_pair,26736,14099,16081,15197,48.743549
17,65,451,pauliopt_steiner_nc,21870,10585,21636,20911,1253.163311
17,65,451,paulihedral,646926,11952,646950,646341,1379.95267
1,65,501,naive,31874,13235,29651,28807,11.525225
2,65,501,tket_uccs_set,28176,9374,18360,16121,44.202445
2,65,501,tket_uccs_pair,26726,14370,15965,15112,55.830668
18,65,451,paulihedral,570538,11052,570688,570073,1233.135973
18,65,451,pauliopt_steiner_nc,22462,10782,22195,21450,1294.82023
2,65,501,naive,32156,13392,30053,29250,12.400613
3,65,501,tket_uccs_set,27531,9275,17936,15715,46.642529
19,65,451,paulihedral,588284,11338,588322,587732,1148.43984
3,65,501,tket_uccs_pair,26484,14106,16131,15298,57.427534
19,65,451,pauliopt_steiner_nc,22588,10890,22415,21678,1325.972624
3,65,501,naive,31738,13237,29544,28724,14.251438
4,65,501,tket_uccs_set,27079,8994,16797,14774,39.272517
4,65,501,tket_uccs_pair,25796,13624,16373,15523,50.029395
0,65,501,paulihedral,635640,12368,635848,635190,1316.312586
4,65,501,naive,30550,12829,28378,27559,13.453212
5,65,501,tket_uccs_set,28014,9236,18122,15916,46.844248
0,65,501,pauliopt_steiner_nc,25864,12556,25604,24738,1492.81839
5,65,501,tket_uccs_pair,26568,14057,16217,15376,52.391185
1,65,501,paulihedral,682080,12984,682274,681625,1444.265782
1,65,501,pauliopt_steiner_nc,29176,14009,28713,27840,1525.286026
5,65,501,naive,31328,13091,29254,28436,15.670598
6,65,501,tket_uccs_set,27255,9299,17633,15460,45.972812
2,65,501,paulihedral,708268,13188,708432,707774,1488.305174
6,65,501,tket_uccs_pair,26320,14016,15983,15128,56.07123
2,65,501,pauliopt_steiner_nc,24790,12031,24602,23799,1481.096781
6,65,501,naive,31508,13275,29067,28224,14.804562
7,65,501,tket_uccs_set,27007,9260,17892,15718,47.514041
7,65,501,tket_uccs_pair,26288,14014,15724,14810,57.702354
3,65,501,paulihedral,682740,12977,682933,682278,1402.204423
3,65,501,pauliopt_steiner_nc,25984,12495,25680,24850,1498.07165
7,65,501,naive,31504,13068,29244,28412,14.193114
8,65,501,tket_uccs_set,27857,9522,18414,16067,45.975717
8,65,501,tket_uccs_pair,26942,14247,16067,15141,51.36935
4,65,501,paulihedral,646998,12603,647130,646477,1379.153951
4,65,501,pauliopt_steiner_nc,25002,12125,24744,23915,1492.803056
8,65,501,naive,32364,13460,30392,29559,17.740601
9,65,501,tket_uccs_set,27526,9333,17579,15402,45.275407
9,65,501,tket_uccs_pair,26196,13855,16300,15439,54.812547
5,65,501,paulihedral,677386,12791,677581,676922,1423.033258
9,65,501,naive,30962,13010,28749,27896,12.855033
5,65,501,pauliopt_steiner_nc,24830,11941,24481,23669,1440.975916
10,65,501,tket_uccs_set,27756,9219,17588,15454,44.322143
10,65,501,tket_uccs_pair,26080,13957,16074,15215,51.458091
6,65,501,paulihedral,673720,12871,673923,673234,1430.342814
6,65,501,pauliopt_steiner_nc,25322,12251,25039,24210,1453.150282
10,65,501,naive,31068,13030,28837,28021,13.056106
7,65,501,paulihedral,668778,12812,668961,668324,1305.810752
11,65,501,tket_uccs_set,26422,8935,17011,15042,41.464979
11,65,501,tket_uccs_pair,25404,13450,15279,14420,49.07224
7,65,501,pauliopt_steiner_nc,25356,12198,25132,24323,1421.402645
11,65,501,naive,30084,12627,27850,27046,13.865396
12,65,501,tket_uccs_set,27824,9103,17385,15388,43.3716
12,65,501,tket_uccs_pair,26224,13903,16035,15204,55.436647
8,65,501,pauliopt_steiner_nc,23528,11439,23364,22592,1330.934899
8,65,501,paulihedral,711580,13131,711667,711003,1557.176133
12,65,501,naive,31180,13026,28995,28170,14.656905
13,65,501,tket_uccs_set,27858,9232,17941,15692,46.908841
13,65,501,tket_uccs_pair,26232,14047,16184,15344,44.475383
9,65,501,paulihedral,638578,12662,638766,638102,1263.9626
9,65,501,pauliopt_steiner_nc,26380,12754,26178,25322,1505.603251
13,65,501,naive,31242,13052,28944,28130,14.584424
14,65,501,tket_uccs_set,27781,9610,17618,15435,43.609421
14,65,501,tket_uccs_pair,26692,14238,15693,14837,55.557103
10,65,501,pauliopt_steiner_nc,23996,11606,23679,22887,1312.824726
10,65,501,paulihedral,671258,12737,671302,670629,1403.146998
14,65,501,naive,31628,13314,29390,28566,13.026996
15,65,501,tket_uccs_set,27646,9348,18074,15830,47.078203
15,65,501,tket_uccs_pair,26686,14216,15725,14842,56.788202
11,65,501,paulihedral,641008,12312,641153,640512,1366.822873
11,65,501,pauliopt_steiner_nc,24556,11813,24243,23414,1447.22707
15,65,501,naive,31714,13259,29599,28762,14.286587
16,65,501,tket_uccs_set,27111,8979,17194,15077,46.389313
16,65,501,tket_uccs_pair,25736,13495,15715,14878,54.38659
12,65,501,pauliopt_steiner_nc,23208,11195,22853,22076,1361.594062
12,65,501,paulihedral,669928,12680,670221,669562,1396.451642
16,65,501,naive,30432,12694,28191,27387,13.644469
17,65,501,tket_uccs_set,27070,9002,17127,15132,45.326935
17,65,501,tket_uccs_pair,25448,13398,16180,15338,52.712301
13,65,501,paulihedral,674342,12795,674494,673818,1407.47054
13,65,501,pauliopt_steiner_nc,24550,11848,24188,23374,1427.503916
17,65,501,naive,29878,12474,27531,26707,13.465138
18,65,501,tket_uccs_set,27287,9285,17702,15427,46.305083
18,65,501,tket_uccs_pair,25936,13770,15345,14472,54.504007
14,65,501,paulihedral,684006,12881,684210,683537,1340.932229
18,65,501,naive,30768,12960,28373,27559,15.282816
14,65,501,pauliopt_steiner_nc,25950,12504,25581,24762,1492.732545
19,65,501,tket_uccs_set,27278,9424,17661,15344,43.728807
19,65,501,tket_uccs_pair,26610,14154,16294,15416,57.403849
15,65,501,paulihedral,668032,12859,668190,667531,1365.265262
19,65,501,naive,31672,13254,29515,28697,14.557154
0,65,551,tket_uccs_set,30043,10260,19691,17290,48.765584
0,65,551,tket_uccs_pair,29568,15737,17989,17041,62.143011
15,65,501,pauliopt_steiner_nc,28306,13611,28080,27174,1616.224865
16,65,501,paulihedral,655552,12399,655665,655009,1394.423355
17,65,501,paulihedral,622750,12156,622932,622270,1276.359816
0,65,551,naive,35332,14640,33271,32352,17.362067
1,65,551,tket_uccs_set,30378,9997,19790,17291,49.114422
16,65,501,pauliopt_steiner_nc,27140,13032,26855,25984,1508.182441
1,65,551,tket_uccs_pair,29416,15523,17676,16755,60.938396
17,65,501,pauliopt_steiner_nc,23506,11381,23224,22390,1430.143012
1,65,551,naive,34966,14542,32690,31805,15.695594
2,65,551,tket_uccs_set,30672,10173,18967,16699,49.96554
2,65,551,tket_uccs_pair,29226,15479,18522,17594,61.291858
18,65,501,paulihedral,647390,12575,647566,646903,1329.3486
18,65,501,pauliopt_steiner_nc,25262,12163,24976,24155,1498.522051
2,65,551,naive,34698,14455,32554,31647,15.338439
3,65,551,tket_uccs_set,29675,10025,19076,16719,49.140504
3,65,551,tket_uccs_pair,27982,14789,17115,16190,58.370251
19,65,501,paulihedral,688764,12935,688905,688250,1405.367225
19,65,501,pauliopt_steiner_nc,27342,13153,26961,26086,1467.760212
3,65,551,naive,32966,13831,30862,29953,18.757884
4,65,551,tket_uccs_set,30866,10587,19747,17378,49.832791
4,65,551,tket_uccs_pair,30324,16248,18347,17398,65.19888
0,65,551,pauliopt_steiner_nc,26816,12890,26714,25835,1472.781548
4,65,551,naive,36476,15176,34152,33220,16.100677
5,65,551,tket_uccs_set,30224,10093,19106,16827,48.703488
5,65,551,tket_uccs_pair,28554,15203,17116,16154,48.939362
0,65,551,paulihedral,773062,14325,773296,772571,1659.793048
1,65,551,pauliopt_steiner_nc,28342,13653,28102,27174,1575.791084
5,65,551,naive,34104,14283,31676,30784,14.297222
1,65,551,paulihedral,768632,14266,768888,768161,1695.547478
6,65,551,tket_uccs_set,28731,9707,18874,16491,46.431536
6,65,551,tket_uccs_pair,27656,14706,16562,15659,55.725965
2,65,551,pauliopt_steiner_nc,27260,13126,27167,26286,1497.062839
6,65,551,naive,32872,13873,30489,29609,17.032216
7,65,551,tket_uccs_set,30461,10179,19472,17214,42.597773
2,65,551,paulihedral,762046,14165,762345,761624,1708.350573
7,65,551,tket_uccs_pair,28980,15428,17573,16614,61.49277
3,65,551,paulihedral,680748,13444,680926,680194,1410.046415
7,65,551,naive,34658,14480,32351,31441,18.100863
8,65,551,tket_uccs_set,30111,10169,19293,16974,51.070813
8,65,551,tket_uccs_pair,28592,15249,17478,16594,55.972146
3,65,551,pauliopt_steiner_nc,27858,13486,27702,26766,1623.74285
4,65,551,pauliopt_steiner_nc,29354,14071,29065,28173,1613.45219
8,65,551,naive,34052,14126,31633,30711,17.950398
4,65,551,paulihedral,793256,14792,793491,792754,1705.775439
9,65,551,tket_uccs_set,29624,9903,19395,17030,47.525436
9,65,551,tket_uccs_pair,28268,14973,17182,16250,59.939681
5,65,551,paulihedral,729984,13950,730261,729530,1513.908491
9,65,551,naive,33490,14082,31032,30118,11.255171
10,65,551,tket_uccs_set,30422,10490,19478,17007,46.353318
5,65,551,pauliopt_steiner_nc,29042,14027,28876,27931,1639.277091
10,65,551,tket_uccs_pair,29812,16027,17773,16778,57.138973
6,65,551,paulihedral,696214,13507,696350,695625,1437.534035
6,65,551,pauliopt_steiner_nc,25890,12509,25569,24704,1476.238586
10,65,551,naive,35904,14945,33530,32599,16.282977
11,65,551,tket_uccs_set,31325,10127,19457,17187,46.401306
11,65,551,tket_uccs_pair,29524,15723,17836,16875,53.196602
7,65,551,pauliopt_steiner_nc,26438,12848,26160,25280,1533.621371
7,65,551,paulihedral,742804,14004,743004,742292,1582.199379
11,65,551,naive,35262,14752,33102,32165,16.077918
12,65,551,tket_uccs_set,30547,10167,19768,17394,43.771853
12,65,551,tket_uccs_pair,28774,15390,17574,16620,58.006085
8,65,551,paulihedral,735620,13893,735760,735043,1569.74888
8,65,551,pauliopt_steiner_nc,28628,13708,28284,27366,1576.962374
12,65,551,naive,34392,14395,31962,31050,18.002988
13,65,551,tket_uccs_set,30690,10401,19890,17374,50.701014
13,65,551,tket_uccs_pair,30026,15787,18479,17521,63.640699
9,65,551,paulihedral,708478,13671,708739,708021,1477.665267
9,65,551,pauliopt_steiner_nc,26702,12904,26626,25737,1510.94155
13,65,551,naive,35558,14700,33295,32372,17.066399
14,65,551,tket_uccs_set,30347,10231,19581,17179,51.665269
14,65,551,tket_uccs_pair,28964,15572,17711,16735,61.44131
10,65,551,pauliopt_steiner_nc,28848,13812,28574,27670,1607.210765
10,65,551,paulihedral,778926,14582,779178,778444,1629.501159
14,65,551,naive,34960,14656,32582,31680,15.28984
15,65,551,tket_uccs_set,29961,9989,19115,16655,47.459786
15,65,551,tket_uccs_pair,28416,15047,17790,16844,57.634212
11,65,551,paulihedral,761896,14392,762172,761435,1647.677542
15,65,551,naive,33700,14096,31380,30484,14.536723
16,65,551,tket_uccs_set,30611,9922,19549,17203,50.076539
16,65,551,tket_uccs_pair,28548,15211,17734,16816,61.541535
11,65,551,pauliopt_steiner_nc,31856,15200,31602,30634,1729.117083
12,65,551,paulihedral,730956,14057,731209,730482,1533.803701
12,65,551,pauliopt_steiner_nc,29944,14424,29582,28630,1648.848495
16,65,551,naive,34024,14331,31639,30748,15.122235
17,65,551,tket_uccs_set,30680,10160,19554,17335,48.662614
17,65,551,tket_uccs_pair,29160,15485,17904,16954,62.947114
13,65,551,pauliopt_steiner_nc,29618,14133,29088,28168,1597.268196
13,65,551,paulihedral,768374,14527,768701,767981,1639.906905
17,65,551,naive,34758,14547,32291,31369,17.650925
18,65,551,tket_uccs_set,30732,10292,19740,17262,50.159865
18,65,551,tket_uccs_pair,29832,15812,18019,17097,61.816071
14,65,551,paulihedral,750786,14260,750950,750239,1568.037233
18,65,551,naive,35312,14764,33203,32286,15.381416
19,65,551,tket_uccs_set,30270,9990,19029,16712,41.96385
14,65,551,pauliopt_steiner_nc,28780,13828,28543,27639,1644.043678
19,65,551,tket_uccs_pair,28610,15125,17669,16773,60.304531
15,65,551,paulihedral,714934,13696,715068,714335,1458.243377
15,65,551,pauliopt_steiner_nc,28398,13717,28034,27119,1570.286951
19,65,551,naive,33786,14186,31332,30458,15.761415
0,65,601,tket_uccs_set,32906,10919,20528,18010,55.471858
0,65,601,tket_uccs_pair,31552,16674,18465,17443,62.669824
16,65,551,paulihedral,733456,13995,733612,732908,1544.53805
16,65,551,pauliopt_steiner_nc,27680,13420,27475,26565,1551.599827
0,65,601,naive,37584,15681,35031,34063,18.649584
1,65,601,tket_uccs_set,32774,10764,20384,17994,47.742669
1,65,601,tket_uccs_pair,31374,16563,18761,17748,65.773643
17,65,551,paulihedral,742556,14163,742703,741985,1528.330907
1,65,601,naive,37344,15517,34624,33636,16.576112
2,65,601,tket_uccs_set,33185,11111,21107,18567,54.431935
17,65,551,pauliopt_steiner_nc,28964,13976,28752,27805,1682.261927
2,65,601,tket_uccs_pair,31796,16834,18951,17915,64.219481
18,65,551,paulihedral,774864,14310,775143,774406,1617.726978
18,65,551,pauliopt_steiner_nc,27858,13442,27676,26782,1651.495487
2,65,601,naive,37996,15935,35236,34247,16.633537
3,65,601,tket_uccs_set,33226,11089,20969,18440,54.179161
3,65,601,tket_uccs_pair,32040,16891,19725,18697,65.660081
19,65,551,pauliopt_steiner_nc,25192,12185,25104,24247,1421.894114
19,65,551,paulihedral,719336,13767,719488,718780,1480.122666
3,65,601,naive,38126,15941,35379,34396,14.538981
4,65,601,tket_uccs_set,33054,10853,20916,18411,49.964542
4,65,601,tket_uccs_pair,31508,16665,19790,18767,64.035783
1,65,401,naive,24126,10226,22503,21852,9.663211
0,65,401,naive,24996,10489,23029,22397,11.618717
2,65,401,tket_uccs_set,21009,7056,13930,12097,34.629504
0,65,401,tket_uccs_set,22202,7539,14513,12612,36.570033
1,65,401,tket_uccs_set,21398,7313,14593,12731,37.891213
2,65,401,tket_uccs_pair,19150,10206,11826,11165,40.394426
0,65,401,tket_uccs_pair,21190,11106,13034,12319,44.744209
1,65,401,tket_uccs_pair,20368,10843,12697,12040,45.611897
2,65,401,naive,22774,9579,21277,20632,11.683617
3,65,401,naive,25092,10462,23473,22789,12.032308
3,65,401,tket_uccs_set,22004,7488,14307,12589,38.719315
3,65,401,tket_uccs_pair,21050,11234,12605,11906,43.410816
4,65,401,tket_uccs_set,21944,7461,14244,12498,38.349905
4,65,401,tket_uccs_pair,21104,11213,12630,11979,46.431947
2,65,401,paulihedral,479806,9288,479677,479147,1026.077959
4,65,401,naive,25048,10513,23506,22833,11.406075
5,65,401,tket_uccs_set,21270,7432,14360,12579,32.171268
1,65,401,paulihedral,512186,9982,512081,511561,1084.518859
0,65,401,pauliopt_steiner_nc,18650,8962,18429,17813,1088.70975
0,65,401,paulihedral,538388,10244,538393,537892,1113.692456
5,65,401,tket_uccs_pair,20864,11017,12567,11908,45.638185
5,65,401,naive,24470,10318,22836,22168,12.008136
1,65,401,pauliopt_steiner_nc,19858,9606,19628,18969,1160.494652
6,65,401,tket_uccs_set,22491,7668,14338,12590,38.55818
6,65,401,tket_uccs_pair,21076,11265,12827,12110,45.681633
4,65,401,pauliopt_steiner_nc,18878,9069,18614,17993,1111.984204
2,65,401,pauliopt_steiner_nc,20848,10088,20647,19955,1208.226498
6,65,401,naive,25124,10569,23550,22871,12.536146
3,65,401,pauliopt_steiner_nc,21010,10100,20756,20061,1194.738947
7,65,401,tket_uccs_set,21784,7409,14360,12650,36.259578
4,65,401,paulihedral,540262,10277,540360,539812,1190.160059
3,65,401,paulihedral,541164,10153,541213,540677,1238.211762
7,65,401,tket_uccs_pair,20576,10902,12698,12030,38.981229
7,65,401,naive,24536,10291,22837,22175,11.662949
8,65,401,tket_uccs_set,22580,7859,15268,13266,39.615274
8,65,401,tket_uccs_pair,21702,11553,13000,12300,42.914339
1,65,401,pauliopt_steiner_clifford,19893,13208,3694,3454,1911.265503
2,65,401,pauliopt_steiner_clifford,20052,13327,3627,3350,1923.956103
3,65,401,pauliopt_steiner_clifford,20898,13822,3629,3376,1958.381344
0,65,401,pauliopt_steiner_clifford,20577,13543,3753,3503,2015.008183
8,65,401,naive,26260,10892,24569,23924,13.317443
9,65,401,tket_uccs_set,21292,7240,13938,12252,36.341422
9,65,401,tket_uccs_pair,20634,10964,13026,12354,44.830594
4,65,401,pauliopt_steiner_clifford,20334,13377,3616,3348,1983.658838
5,65,401,pauliopt_steiner_nc,19368,9287,19028,18388,1100.74069
5,65,401,paulihedral,521246,10126,521497,520945,1115.731966
9,65,401,naive,24344,10188,22812,22159,11.569218
10,65,401,tket_uccs_set,22421,7973,15320,13298,36.429899
10,65,401,tket_uccs_pair,21920,11683,13287,12592,47.247394
6,65,401,paulihedral,530086,10312,530121,529589,1117.725813
7,65,401,paulihedral,513868,10133,513970,513434,1050.170871
10,65,401,naive,26050,10820,24524,23845,11.627797
11,65,401,tket_uccs_set,22222,7501,14801,13070,38.825796
11,65,401,tket_uccs_pair,21614,11529,13383,12711,47.230265
6,65,401,pauliopt_steiner_nc,22436,10871,22290,21564,1259.717464
7,65,401,pauliopt_steiner_nc,20812,10061,20644,19981,1232.999888
8,65,401,paulihedral,584562,10654,584651,584135,1269.119588
11,65,401,naive,25764,10692,23950,23301,10.724774
12,65,401,tket_uccs_set,21304,7152,14121,12326,36.125809
12,65,401,tket_uccs_pair,20444,10774,12802,12151,38.598117
8,65,401,pauliopt_steiner_nc,20470,9889,20156,19513,1171.959739
5,65,401,pauliopt_steiner_clifford,20540,13589,3706,3434,2003.049748
6,65,401,pauliopt_steiner_clifford,20644,13755,3703,3443,1974.820006
12,65,401,naive,24000,10088,22415,21745,11.279067
9,65,401,paulihedral,531322,10018,531347,530830,1145.162945
7,65,401,pauliopt_steiner_clifford,20030,13277,3652,3398,1926.886375
9,65,401,pauliopt_steiner_nc,20034,9624,19968,19308,1157.198384
13,65,401,tket_uccs_set,20820,7163,13481,11896,37.461951
13,65,401,tket_uccs_pair,20114,10727,12484,11823,37.991268
13,65,401,naive,23790,10007,22023,21359,11.43986
14,65,401,tket_uccs_set,22986,7753,14946,13008,40.173961
14,65,401,tket_uccs_pair,21882,11549,13076,12356,46.754343
10,65,401,paulihedral,559682,10607,559774,559232,1191.570625
10,65,401,pauliopt_steiner_nc,22402,10802,22118,21424,1286.723574
11,65,401,paulihedral,560548,10432,560515,559984,1185.890714
14,65,401,naive,26056,10786,24589,23916,8.941432
15,65,401,tket_uccs_set,21728,7481,14442,12626,38.381941
11,65,401,pauliopt_steiner_nc,21222,10199,20950,20277,1196.393033
15,65,401,tket_uccs_pair,20712,11104,12583,11890,45.552563
12,65,401,paulihedral,504794,9829,504883,504345,1029.343577
8,65,401,pauliopt_steiner_clifford,20495,13649,3602,3350,1997.56451
15,65,401,naive,24822,10444,22955,22318,12.510686
16,65,401,tket_uccs_set,22219,7527,14503,12673,36.839885
16,65,401,tket_uccs_pair,21358,11287,12588,11884,43.194434
9,65,401,pauliopt_steiner_clifford,20341,13618,3760,3507,1962.981443
12,65,401,pauliopt_steiner_nc,18280,8850,18111,17489,1066.141527
13,65,401,paulihedral,504198,9830,504244,503698,1103.064971
16,65,401,naive,25180,10533,23439,22781,10.762505
10,65,401,pauliopt_steiner_clifford,20788,13762,3780,3523,2053.068674
17,65,401,tket_uccs_set,22041,7923,14859,13045,36.695796
17,65,401,tket_uccs_pair,21208,11440,12781,12060,45.013474
13,65,401,pauliopt_steiner_nc,21670,10472,21570,20856,1262.849386
14,65,401,paulihedral,557068,10651,557010,556485,1186.043501
17,65,401,naive,25798,10747,24329,23671,11.255673
11,65,401,pauliopt_steiner_clifford,20558,13536,3856,3596,2028.139535
18,65,401,tket_uccs_set,22730,7697,14750,12787,40.937201
18,65,401,tket_uccs_pair,22318,11879,13529,12806,49.275415
14,65,401,pauliopt_steiner_nc,21566,10406,21285,20613,1215.857149
15,65,401,paulihedral,538464,10256,538514,537979,1181.396318
18,65,401,naive,26660,11045,25164,24504,14.35681
19,65,401,tket_uccs_set,21580,7504,14291,12526,37.939418
19,65,401,tket_uccs_pair,20906,11167,12885,12225,45.548758
15,65,401,pauliopt_steiner_nc,22384,10784,22153,21463,1266.134897
12,65,401,pauliopt_steiner_clifford,20181,13545,3718,3499,1906.712062
16,65,401,paulihedral,543526,10295,543480,542965,1160.104578
19,65,401,naive,24838,10308,23086,22425,9.420398
13,65,401,pauliopt_steiner_clifford,20736,13804,3746,3482,1991.83378
0,65,451,tket_uccs_set,24505,8519,15837,13860,41.272177
16,65,401,pauliopt_steiner_nc,21160,10219,20963,20279,1171.459313
0,65,451,tket_uccs_pair,23332,12498,13886,13086,50.212898
14,65,401,pauliopt_steiner_clifford,20719,13746,3724,3468,1936.607882
0,65,451,naive,27966,11657,26086,25340,13.311213
1,65,451,tket_uccs_set,25728,8785,16487,14460,31.881731
17,65,401,pauliopt_steiner_nc,20998,10116,20723,20074,1183.468396
1,65,451,tket_uccs_pair,25276,13526,14782,14000,54.309068
17,65,401,paulihedral,563456,10559,563571,563034,1227.964067
18,65,401,pauliopt_steiner_nc,21298,10282,21096,20436,1178.254168
15,65,401,pauliopt_steiner_clifford,20296,13541,3781,3550,2007.525701
1,65,451,naive,30330,12675,28504,27726,14.262019
2,65,451,tket_uccs_set,24674,8342,16662,14560,41.789329
2,65,451,tket_uccs_pair,23706,12556,14645,13880,46.516562
18,65,401,paulihedral,596832,10821,596950,596423,1356.264744
19,65,401,paulihedral,534086,10119,534133,533605,1142.708437
2,65,451,naive,27944,11669,26051,25318,12.572753
19,65,401,pauliopt_steiner_nc,19964,9616,19948,19292,1172.334176
3,65,451,tket_uccs_set,25226,8689,16305,14234,44.140519
16,65,401,pauliopt_steiner_clifford,20299,13405,3590,3317,2008.827283
3,65,451,tket_uccs_pair,24912,13356,14944,14136,54.452428
17,65,401,pauliopt_steiner_clifford,20131,13399,3546,3303,1976.578115
0,65,451,paulihedral,592234,11435,592356,591762,1231.493343
3,65,451,naive,29894,12441,27984,27235,17.177162
4,65,451,tket_uccs_set,25192,8779,16865,14757,42.494573
4,65,451,tket_uccs_pair,24706,13219,14583,13766,47.006933
0,65,451,pauliopt_steiner_nc,22858,10988,22549,21797,1360.206345
18,65,401,pauliopt_steiner_clifford,20808,13858,3765,3493,2108.125292
4,65,451,naive,29600,12239,27658,26917,13.387757
5,65,451,tket_uccs_set,24274,8245,15727,13860,44.388088
1,65,451,pauliopt_steiner_nc,22392,10789,22274,21562,1281.471766
5,65,451,tket_uccs_pair,22536,11963,13508,12762,50.82612
19,65,401,pauliopt_steiner_clifford,20270,13395,3627,3374,1948.087474
1,65,451,paulihedral,670356,12336,670522,669903,1416.285314
5,65,451,naive,26638,11208,24595,23852,11.561804
6,65,451,tket_uccs_set,24675,8321,15904,13918,41.460262
6,65,451,tket_uccs_pair,23598,12576,13995,13232,51.125235
2,65,451,paulihedral,600240,11468,600380,599770,1285.076169
2,65,451,pauliopt_steiner_nc,23854,11497,23685,22915,1358.967815
3,65,451,pauliopt_steiner_nc,22410,10829,22257,21536,1277.418651
6,65,451,naive,28168,11723,26283,25550,13.638839
7,65,451,tket_uccs_set,24966,8662,16380,14281,43.054574
7,65,451,tket_uccs_pair,24548,13090,14619,13812,52.262927
0,65,451,pauliopt_steiner_clifford,22532,15035,3923,3628,2269.981734
3,65,451,paulihedral,661400,12183,661644,661031,1423.40859
4,65,451,paulihedral,642842,12045,643000,642395,1305.85093
7,65,451,naive,29484,12260,27609,26855,13.437279
4,65,451,pauliopt_steiner_nc,23544,11333,23434,22702,1312.924139
8,65,451,tket_uccs_set,24856,8246,16386,14404,37.854298
8,65,451,tket_uccs_pair,23308,12427,13754,13013,49.537673
5,65,451,paulihedral,543696,10855,543839,543249,1102.388326
1,65,451,pauliopt_steiner_clifford,23040,15303,4075,3792,2389.727549
8,65,451,naive,27736,11623,26094,25345,12.768707
9,65,451,tket_uccs_set,25871,8878,16985,14875,44.336324
9,65,451,tket_uccs_pair,25044,13415,14886,14043,51.892851
5,65,451,pauliopt_steiner_nc,22680,10930,22537,21786,1313.160606
2,65,451,pauliopt_steiner_clifford,22911,15203,4246,3959,2372.537866
6,65,451,paulihedral,611958,11580,612021,611438,1330.809893
9,65,451,naive,30160,12561,28128,27364,14.398743
6,65,451,pauliopt_steiner_nc,24928,11967,24582,23796,1374.132501
10,65,451,tket_uccs_set,25634,8788,16778,14632,43.582803
10,65,451,tket_uccs_pair,25070,13275,15037,14246,52.632437
3,65,451,pauliopt_steiner_clifford,22865,15240,4097,3829,2362.280572
7,65,451,paulihedral,646172,12027,646161,645559,1415.727003
10,65,451,naive,29948,12465,27732,26974,13.844578
7,65,451,pauliopt_steiner_nc,24344,11712,23889,23145,1434.345078
11,65,451,tket_uccs_set,24579,8415,15973,14061,43.132936
11,65,451,tket_uccs_pair,23778,12644,15122,14323,52.909402
4,65,451,pauliopt_steiner_clifford,22979,15432,3851,3574,2438.783349
8,65,451,paulihedral,589810,11312,589951,589356,1217.551513
11,65,451,naive,28270,11870,26354,25600,13.77393
12,65,451,tket_uccs_set,24093,8321,15737,13852,43.016951
12,65,451,tket_uccs_pair,23278,12282,14464,13709,51.010689
8,65,451,pauliopt_steiner_nc,23324,11259,23047,22290,1358.440354
5,65,451,pauliopt_steiner_clifford,22779,14992,3981,3689,2327.982973
6,65,451,pauliopt_steiner_clifford,22557,14924,3982,3700,2238.113659
12,65,451,naive,27388,11442,25508,24757,13.393216
13,65,451,tket_uccs_set,24807,8684,16680,14606,44.737508
9,65,451,paulihedral,661468,12261,661616,661006,1404.287694
13,65,451,tket_uccs_pair,23484,12645,14336,13552,52.790006
9,65,451,pauliopt_steiner_nc,25892,12416,25797,25014,1456.052903
10,65,451,pauliopt_steiner_nc,21986,10555,21761,21051,1203.155227
13,65,451,naive,28114,11829,26256,25519,13.227548
14,65,451,tket_uccs_set,24008,8209,15350,13522,40.097583
14,65,451,tket_uccs_pair,22724,12111,14094,13354,49.24165
7,65,451,pauliopt_steiner_clifford,22960,15115,3975,3712,2304.014658
10,65,451,paulihedral,660086,12195,660302,659694,1475.503227
8,65,451,pauliopt_steiner_clifford,22669,15180,3846,3562,2260.637359
14,65,451,naive,27024,11306,24974,24235,14.324985
11,65,451,paulihedral,601086,11556,601164,600551,1230.913329
15,65,451,tket_uccs_set,24924,8642,16719,14588,43.393821
15,65,451,tket_uccs_pair,24210,12832,14339,13548,48.9397
11,65,451,pauliopt_steiner_nc,24640,11828,24319,23543,1392.520661
12,65,451,paulihedral,590236,11115,590165,589558,1302.962773
15,65,451,naive,28840,11999,26614,25855,14.586478
12,65,451,pauliopt_steiner_nc,22722,11033,22510,21722,1279.236389
16,65,451,tket_uccs_set,24977,8398,16308,14294,42.905858
16,65,451,tket_uccs_pair,23966,12642,14603,13817,47.997838
9,65,451,pauliopt_steiner_clifford,22881,15243,4052,3764,2306.597862
13,65,451,paulihedral,599918,11570,600044,599453,1264.543148
16,65,451,naive,28318,11792,26438,25714,12.627906
17,65,451,tket_uccs_set,25640,8693,16759,14576,38.702954
13,65,451,pauliopt_steiner_nc,22552,10907,22335,21592,1280.891636
17,65,451,tket_uccs_pair,24482,13180,14452,13664,51.372361
10,65,451,pauliopt_steiner_clifford,23008,15316,4180,3924,2365.448659
14,65,451,paulihedral,574954,11162,575108,574539,1263.696965
17,65,451,naive,29468,12297,27542,26782,11.711095
18,65,451,tket_uccs_set,23651,8193,15510,13573,39.324953
14,65,451,pauliopt_steiner_nc,22844,11067,22673,21907,1288.282999
18,65,451,tket_uccs_pair,22640,12102,13563,12824,49.931345
11,65,451,pauliopt_steiner_clifford,22652,14917,3859,3603,2310.312345
15,65,451,paulihedral,614974,11860,615035,614404,1252.560194
18,65,451,naive,26986,11324,24928,24189,11.231311
12,65,451,pauliopt_steiner_clifford,22600,15047,3896,3622,2255.257303
19,65,451,tket_uccs_set,24787,8255,16300,14322,42.292013
19,65,451,tket_uccs_pair,23494,12516,14519,13746,52.632599
15,65,451,pauliopt_steiner_nc,23700,11363,23404,22652,1375.892141
16,65,451,pauliopt_steiner_nc,22670,10907,22480,21742,1313.373357
19,65,451,naive,27906,11758,25901,25161,13.485482
16,65,451,paulihedral,618344,11536,618467,617854,1368.122206
13,65,451,pauliopt_steiner_clifford,22979,15239,3930,3631,2299.723409
0,65,501,tket_uccs_set,26727,9084,17681,15484,46.100133
0,65,501,tket_uccs_pair,25190,13501,15203,14309,53.217759
17,65,451,pauliopt_steiner_nc,21870,10585,21636,20911,1286.338656
0,65,501,naive,30274,12726,27873,27068,15.512804
1,65,501,tket_uccs_set,28332,9376,17906,15713,48.374739
14,65,451,pauliopt_steiner_clifford,22413,14977,3892,3604,2280.322655
1,65,501,tket_uccs_pair,26736,14099,16081,15197,57.504259
17,65,451,paulihedral,646926,11952,646950,646341,1482.150198
18,65,451,paulihedral,570538,11052,570688,570073,1221.832316
1,65,501,naive,31874,13235,29651,28807,14.082017
2,65,501,tket_uccs_set,28176,9374,18360,16121,43.846288
2,65,501,tket_uccs_pair,26726,14370,15965,15112,56.014865
18,65,451,pauliopt_steiner_nc,22462,10782,22195,21450,1313.207205
19,65,451,paulihedral,588284,11338,588322,587732,1245.817938
15,65,451,pauliopt_steiner_clifford,22813,15234,3853,3570,2412.166701
2,65,501,naive,32156,13392,30053,29250,16.960238
3,65,501,tket_uccs_set,27531,9275,17936,15715,46.941525
19,65,451,pauliopt_steiner_nc,22588,10890,22415,21678,1305.118044
3,65,501,tket_uccs_pair,26484,14106,16131,15298,57.452507
16,65,451,pauliopt_steiner_clifford,22859,15311,3916,3626,2358.829952
0,65,501,paulihedral,635640,12368,635848,635190,1340.763917
3,65,501,naive,31738,13237,29544,28724,14.599452
4,65,501,tket_uccs_set,27079,8994,16797,14774,44.34105
17,65,451,pauliopt_steiner_clifford,23063,15399,4037,3755,2436.39024
4,65,501,tket_uccs_pair,25796,13624,16373,15523,54.975627
0,65,501,pauliopt_steiner_nc,25864,12556,25604,24738,1493.388022
1,65,501,paulihedral,682080,12984,682274,681625,1430.26289
4,65,501,naive,30550,12829,28378,27559,13.748347
18,65,451,pauliopt_steiner_clifford,22456,15027,3915,3652,2344.957209
5,65,501,tket_uccs_set,28014,9236,18122,15916,48.207172
5,65,501,tket_uccs_pair,26568,14057,16217,15376,51.987885
1,65,501,pauliopt_steiner_nc,29176,14009,28713,27840,1670.48388
2,65,501,pauliopt_steiner_nc,24790,12031,24602,23799,1438.07767
5,65,501,naive,31328,13091,29254,28436,16.754994
6,65,501,tket_uccs_set,27255,9299,17633,15460,46.366686
2,65,501,paulihedral,708268,13188,708432,707774,1534.086194
6,65,501,tket_uccs_pair,26320,14016,15983,15128,57.884522
19,65,451,pauliopt_steiner_clifford,23309,15633,4034,3764,2437.70662
3,65,501,paulihedral,682740,12977,682933,682278,1470.530316
6,65,501,naive,31508,13275,29067,28224,14.347683
7,65,501,tket_uccs_set,27007,9260,17892,15718,45.790895
3,65,501,pauliopt_steiner_nc,25984,12495,25680,24850,1529.890091
7,65,501,tket_uccs_pair,26288,14014,15724,14810,53.508732
0,65,501,pauliopt_steiner_clifford,25067,16823,4311,4005,2650.465165
4,65,501,paulihedral,646998,12603,647130,646477,1377.407044
7,65,501,naive,31504,13068,29244,28412,14.733391
8,65,501,tket_uccs_set,27857,9522,18414,16067,51.718652
8,65,501,tket_uccs_pair,26942,14247,16067,15141,59.912598
4,65,501,pauliopt_steiner_nc,25002,12125,24744,23915,1482.970975
1,65,501,pauliopt_steiner_clifford,24829,16562,4272,3972,2699.102236
5,65,501,pauliopt_steiner_nc,24830,11941,24481,23669,1463.761562
5,65,501,paulihedral,677386,12791,677581,676922,1491.00772
8,65,501,naive,32364,13460,30392,29559,19.090386
9,65,501,tket_uccs_set,27526,9333,17579,15402,43.407616
9,65,501,tket_uccs_pair,26196,13855,16300,15439,51.123423
6,65,501,paulihedral,673720,12871,673923,673234,1431.145726
2,65,501,pauliopt_steiner_clifford,24660,16360,4219,3917,2669.076752
9,65,501,naive,30962,13010,28749,27896,14.819539
10,65,501,tket_uccs_set,27756,9219,17588,15454,46.662284
6,65,501,pauliopt_steiner_nc,25322,12251,25039,24210,1516.484764
10,65,501,tket_uccs_pair,26080,13957,16074,15215,54.354072
3,65,501,pauliopt_steiner_clifford,24925,16646,4235,3954,2711.989629
7,65,501,paulihedral,668778,12812,668961,668324,1397.434208
10,65,501,naive,31068,13030,28837,28021,13.570072
11,65,501,tket_uccs_set,26422,8935,17011,15042,46.293085
7,65,501,pauliopt_steiner_nc,25356,12198,25132,24323,1501.18457
11,65,501,tket_uccs_pair,25404,13450,15279,14420,55.983059
4,65,501,pauliopt_steiner_clifford,24746,16509,4138,3853,2641.244655
8,65,501,pauliopt_steiner_nc,23528,11439,23364,22592,1371.981507
11,65,501,naive,30084,12627,27850,27046,13.675773
12,65,501,tket_uccs_set,27824,9103,17385,15388,45.858419
12,65,501,tket_uccs_pair,26224,13903,16035,15204,52.967106
8,65,501,paulihedral,711580,13131,711667,711003,1576.583209
9,65,501,paulihedral,638578,12662,638766,638102,1247.658521
5,65,501,pauliopt_steiner_clifford,24979,16559,4074,3767,2688.345654
12,65,501,naive,31180,13026,28995,28170,15.602991
13,65,501,tket_uccs_set,27858,9232,17941,15692,47.273354
13,65,501,tket_uccs_pair,26232,14047,16184,15344,57.100506
6,65,501,pauliopt_steiner_clifford,24997,16586,4203,3887,2720.114774
9,65,501,pauliopt_steiner_nc,26380,12754,26178,25322,1591.735102
10,65,501,paulihedral,671258,12737,671302,670629,1446.630235
10,65,501,pauliopt_steiner_nc,23996,11606,23679,22887,1421.349161
13,65,501,naive,31242,13052,28944,28130,13.420893
14,65,501,tket_uccs_set,27781,9610,17618,15435,48.946055
14,65,501,tket_uccs_pair,26692,14238,15693,14837,59.762765
7,65,501,pauliopt_steiner_clifford,25124,16659,4403,4083,2708.94854
11,65,501,paulihedral,641008,12312,641153,640512,1422.804771
11,65,501,pauliopt_steiner_nc,24556,11813,24243,23414,1424.317905
14,65,501,naive,31628,13314,29390,28566,14.167383
15,65,501,tket_uccs_set,27646,9348,18074,15830,45.656129
15,65,501,tket_uccs_pair,26686,14216,15725,14842,55.970411
8,65,501,pauliopt_steiner_clifford,24718,16391,4171,3861,2639.59499
12,65,501,paulihedral,669928,12680,670221,669562,1353.696268
15,65,501,naive,31714,13259,29599,28762,11.982994
16,65,501,tket_uccs_set,27111,8979,17194,15077,45.135809
12,65,501,pauliopt_steiner_nc,23208,11195,22853,22076,1377.481311
16,65,501,tket_uccs_pair,25736,13495,15715,14878,53.773952
9,65,501,pauliopt_steiner_clifford,25242,16736,4218,3922,2698.373942
13,65,501,paulihedral,674342,12795,674494,673818,1457.514706
16,65,501,naive,30432,12694,28191,27387,13.146182
13,65,501,pauliopt_steiner_nc,24550,11848,24188,23374,1410.238595
17,65,501,tket_uccs_set,27070,9002,17127,15132,47.086028
17,65,501,tket_uccs_pair,25448,13398,16180,15338,54.298094
10,65,501,pauliopt_steiner_clifford,24775,16406,4189,3866,2666.521386
14,65,501,paulihedral,684006,12881,684210,683537,1478.148001
14,65,501,pauliopt_steiner_nc,25950,12504,25581,24762,1460.543412
17,65,501,naive,29878,12474,27531,26707,12.336998
18,65,501,tket_uccs_set,27287,9285,17702,15427,47.82013
18,65,501,tket_uccs_pair,25936,13770,15345,14472,52.422804
11,65,501,pauliopt_steiner_clifford,24765,16434,4199,3900,2656.042529
15,65,501,paulihedral,668032,12859,668190,667531,1333.263962
18,65,501,naive,30768,12960,28373,27559,15.056542
19,65,501,tket_uccs_set,27278,9424,17661,15344,47.032734
19,65,501,tket_uccs_pair,26610,14154,16294,15416,53.803811
15,65,501,pauliopt_steiner_nc,28306,13611,28080,27174,1618.178708
16,65,501,paulihedral,655552,12399,655665,655009,1326.279465
12,65,501,pauliopt_steiner_clifford,24893,16579,4212,3906,2688.006358
19,65,501,naive,31672,13254,29515,28697,13.331525
0,65,551,tket_uccs_set,30043,10260,19691,17290,49.844267
0,65,551,tket_uccs_pair,29568,15737,17989,17041,60.015989
16,65,501,pauliopt_steiner_nc,27140,13032,26855,25984,1541.789219
13,65,501,pauliopt_steiner_clifford,24703,16388,4133,3838,2595.794049
17,65,501,paulihedral,622750,12156,622932,622270,1275.258461
0,65,551,naive,35332,14640,33271,32352,18.042296
1,65,551,tket_uccs_set,30378,9997,19790,17291,52.285809
17,65,501,pauliopt_steiner_nc,23506,11381,23224,22390,1338.594093
1,65,551,tket_uccs_pair,29416,15523,17676,16755,63.26224
18,65,501,paulihedral,647390,12575,647566,646903,1330.88057
18,65,501,pauliopt_steiner_nc,25262,12163,24976,24155,1393.305932
14,65,501,pauliopt_steiner_clifford,24984,16694,4326,4014,2691.218232
1,65,551,naive,34966,14542,32690,31805,17.605854
2,65,551,tket_uccs_set,30672,10173,18967,16699,51.817503
2,65,551,tket_uccs_pair,29226,15479,18522,17594,63.509814
15,65,501,pauliopt_steiner_clifford,25285,16871,4322,4005,2687.322315
19,65,501,paulihedral,688764,12935,688905,688250,1515.172576
2,65,551,naive,34698,14455,32554,31647,15.544286
3,65,551,tket_uccs_set,29675,10025,19076,16719,51.235856
3,65,551,tket_uccs_pair,27982,14789,17115,16190,57.819091
19,65,501,pauliopt_steiner_nc,27342,13153,26961,26086,1580.057275
16,65,501,pauliopt_steiner_clifford,24398,16231,4109,3829,2538.189096
0,65,551,pauliopt_steiner_nc,26816,12890,26714,25835,1575.161696
3,65,551,naive,32966,13831,30862,29953,13.11463
17,65,501,pauliopt_steiner_clifford,24587,16289,4263,3946,2630.734534
4,65,551,tket_uccs_set,30866,10587,19747,17378,36.772452
0,65,551,paulihedral,773062,14325,773296,772571,1692.687384
4,65,551,tket_uccs_pair,30324,16248,18347,17398,65.924238
1,65,551,pauliopt_steiner_nc,28342,13653,28102,27174,1574.720902
4,65,551,naive,36476,15176,34152,33220,19.100541
1,65,551,paulihedral,768632,14266,768888,768161,1655.951232
18,65,501,pauliopt_steiner_clifford,24708,16389,4295,3970,2576.284385
5,65,551,tket_uccs_set,30224,10093,19106,16827,53.110375
5,65,551,tket_uccs_pair,28554,15203,17116,16154,51.134411
2,65,551,pauliopt_steiner_nc,27260,13126,27167,26286,1539.017588
5,65,551,naive,34104,14283,31676,30784,17.715958
6,65,551,tket_uccs_set,28731,9707,18874,16491,48.897836
6,65,551,tket_uccs_pair,27656,14706,16562,15659,57.575328
19,65,501,pauliopt_steiner_clifford,24862,16561,4287,3980,2633.104317
2,65,551,paulihedral,762046,14165,762345,761624,1713.059039
3,65,551,paulihedral,680748,13444,680926,680194,1276.648299
6,65,551,naive,32872,13873,30489,29609,16.624061
7,65,551,tket_uccs_set,30461,10179,19472,17214,47.511433
7,65,551,tket_uccs_pair,28980,15428,17573,16614,59.328641
3,65,551,pauliopt_steiner_nc,27858,13486,27702,26766,1600.742334
0,65,551,pauliopt_steiner_clifford,27163,17933,4493,4162,3011.34104
4,65,551,pauliopt_steiner_nc,29354,14071,29065,28173,1637.461073
4,65,551,paulihedral,793256,14792,793491,792754,1675.226277
7,65,551,naive,34658,14480,32351,31441,18.161795
8,65,551,tket_uccs_set,30111,10169,19293,16974,50.511523
8,65,551,tket_uccs_pair,28592,15249,17478,16594,60.844962
5,65,551,paulihedral,729984,13950,730261,729530,1520.114396
1,65,551,pauliopt_steiner_clifford,26937,17945,4493,4164,2889.74082
8,65,551,naive,34052,14126,31633,30711,11.321555
9,65,551,tket_uccs_set,29624,9903,19395,17030,39.155051
9,65,551,tket_uccs_pair,28268,14973,17182,16250,59.846377
5,65,551,pauliopt_steiner_nc,29042,14027,28876,27931,1684.14745
6,65,551,paulihedral,696214,13507,696350,695625,1429.990982
6,65,551,pauliopt_steiner_nc,25890,12509,25569,24704,1442.65539
9,65,551,naive,33490,14082,31032,30118,17.70876
2,65,551,pauliopt_steiner_clifford,27038,18034,4454,4126,2924.712782
10,65,551,tket_uccs_set,30422,10490,19478,17007,51.15325
10,65,551,tket_uccs_pair,29812,16027,17773,16778,60.837641
7,65,551,paulihedral,742804,14004,743004,742292,1551.168892
3,65,551,pauliopt_steiner_clifford,26899,17837,4547,4211,2904.70823
10,65,551,naive,35904,14945,33530,32599,15.321823
11,65,551,tket_uccs_set,31325,10127,19457,17187,50.183434
11,65,551,tket_uccs_pair,29524,15723,17836,16875,57.069558
7,65,551,pauliopt_steiner_nc,26438,12848,26160,25280,1550.192135
4,65,551,pauliopt_steiner_clifford,27317,18124,4512,4169,3090.85621
8,65,551,paulihedral,735620,13893,735760,735043,1661.362296
5,65,551,pauliopt_steiner_clifford,27246,18094,4514,4198,3046.815674
11,65,551,naive,35262,14752,33102,32165,18.48942
8,65,551,pauliopt_steiner_nc,28628,13708,28284,27366,1674.098008
12,65,551,tket_uccs_set,30547,10167,19768,17394,58.074219
9,65,551,paulihedral,708478,13671,708739,708021,1515.164327
12,65,551,tket_uccs_pair,28774,15390,17574,16620,66.855236
12,65,551,naive,34392,14395,31962,31050,21.407875
13,65,551,tket_uccs_set,30690,10401,19890,17374,62.97467
9,65,551,pauliopt_steiner_nc,26702,12904,26626,25737,1602.933903
13,65,551,tket_uccs_pair,30026,15787,18479,17521,68.604317
6,65,551,pauliopt_steiner_clifford,26320,17482,4448,4112,2942.156132
10,65,551,paulihedral,778926,14582,779178,778444,1677.10891
13,65,551,naive,35558,14700,33295,32372,17.381144
10,65,551,pauliopt_steiner_nc,28848,13812,28574,27670,1689.683962
14,65,551,tket_uccs_set,30347,10231,19581,17179,55.124728
14,65,551,tket_uccs_pair,28964,15572,17711,16735,65.366728
11,65,551,paulihedral,761896,14392,762172,761435,1797.968257
7,65,551,pauliopt_steiner_clifford,26529,17609,4357,4037,3086.327365
14,65,551,naive,34960,14656,32582,31680,17.405666
15,65,551,tket_uccs_set,29961,9989,19115,16655,56.54866
15,65,551,tket_uccs_pair,28416,15047,17790,16844,66.832172
11,65,551,pauliopt_steiner_nc,31856,15200,31602,30634,1978.142629
8,65,551,pauliopt_steiner_clifford,26757,17770,4375,4042,3053.602621
12,65,551,paulihedral,730956,14057,731209,730482,1673.817959
15,65,551,naive,33700,14096,31380,30484,15.574019
16,65,551,tket_uccs_set,30611,9922,19549,17203,61.844624
16,65,551,tket_uccs_pair,28548,15211,17734,16816,66.71315
12,65,551,pauliopt_steiner_nc,29944,14424,29582,28630,1886.107748
9,65,551,pauliopt_steiner_clifford,27025,17964,4492,4169,3192.571488
13,65,551,paulihedral,768374,14527,768701,767981,1804.103659
16,65,551,naive,34024,14331,31639,30748,16.736282
13,65,551,pauliopt_steiner_nc,29618,14133,29088,28168,1840.999881
17,65,551,tket_uccs_set,30680,10160,19554,17335,54.132589
17,65,551,tket_uccs_pair,29160,15485,17904,16954,64.912363
10,65,551,pauliopt_steiner_clifford,26719,17777,4469,4160,3217.334607
14,65,551,paulihedral,750786,14260,750950,750239,1746.618192
17,65,551,naive,34758,14547,32291,31369,18.418596
14,65,551,pauliopt_steiner_nc,28780,13828,28543,27639,1783.862471
18,65,551,tket_uccs_set,30732,10292,19740,17262,54.408618
18,65,551,tket_uccs_pair,29832,15812,18019,17097,62.934246
15,65,551,paulihedral,714934,13696,715068,714335,1653.024822
11,65,551,pauliopt_steiner_clifford,27457,18191,4535,4199,3359.04407
18,65,551,naive,35312,14764,33203,32286,17.86018
19,65,551,tket_uccs_set,30270,9990,19029,16712,49.381468
15,65,551,pauliopt_steiner_nc,28398,13717,28034,27119,1771.900319
19,65,551,tket_uccs_pair,28610,15125,17669,16773,61.518295
12,65,551,pauliopt_steiner_clifford,26996,17835,4485,4184,3280.187113
16,65,551,paulihedral,733456,13995,733612,732908,1672.446725
19,65,551,naive,33786,14186,31332,30458,15.327115
0,65,601,tket_uccs_set,32906,10919,20528,18010,56.046964
13,65,551,pauliopt_steiner_clifford,27166,18194,4490,4152,3265.083381
16,65,551,pauliopt_steiner_nc,27680,13420,27475,26565,1692.00647
0,65,601,tket_uccs_pair,31552,16674,18465,17443,67.086
17,65,551,paulihedral,742556,14163,742703,741985,1664.860556
0,65,601,naive,37584,15681,35031,34063,19.844052
1,65,601,tket_uccs_set,32774,10764,20384,17994,55.912488
17,65,551,pauliopt_steiner_nc,28964,13976,28752,27805,1759.777949
1,65,601,tket_uccs_pair,31374,16563,18761,17748,68.097104
18,65,551,pauliopt_steiner_nc,27858,13442,27676,26782,1683.060925
18,65,551,paulihedral,774864,14310,775143,774406,1781.714227
1,65,601,naive,37344,15517,34624,33636,16.563608
2,65,601,tket_uccs_set,33185,11111,21107,18567,56.371521
14,65,551,pauliopt_steiner_clifford,26995,18052,4540,4237,3200.143131
2,65,601,tket_uccs_pair,31796,16834,18951,17915,69.874674
15,65,551,pauliopt_steiner_clifford,27107,18034,4422,4107,3174.977576
19,65,551,pauliopt_steiner_nc,25192,12185,25104,24247,1531.871646
2,65,601,naive,37996,15935,35236,34247,18.526473
19,65,551,paulihedral,719336,13767,719488,718780,1589.173682
3,65,601,tket_uccs_set,33226,11089,20969,18440,56.772729
3,65,601,tket_uccs_pair,32040,16891,19725,18697,66.516953
16,65,551,pauliopt_steiner_clifford,27115,17963,4419,4083,3165.97199
0,65,601,pauliopt_steiner_nc,27046,13032,26807,25873,1651.417977
3,65,601,naive,38126,15941,35379,34396,18.147102
4,65,601,tket_uccs_set,33054,10853,20916,18411,56.92426
0,65,601,paulihedral,808538,15278,808835,808033,1789.960621
4,65,601,tket_uccs_pair,31508,16665,19790,18767,68.702471
17,65,551,pauliopt_steiner_clifford,27397,18111,4402,4090,3227.743222
1,65,601,paulihedral,802870,15174,802975,802192,1800.265234
4,65,601,naive,37454,15663,34819,33850,17.550515
5,65,601,tket_uccs_set,33632,11421,21979,19421,58.943123
1,65,601,pauliopt_steiner_nc,31382,15121,31031,30018,1882.606245
5,65,601,tket_uccs_pair,33056,17738,19806,18732,71.800663
18,65,551,pauliopt_steiner_clifford,26803,17676,4385,4066,3099.346129
2,65,601,pauliopt_steiner_nc,28260,13654,28059,27115,1691.405005
5,65,601,naive,39554,16538,37048,36019,18.96067
6,65,601,tket_uccs_set,33819,11122,21113,18573,56.682854
2,65,601,paulihedral,821808,15609,822100,821315,1848.97798
6,65,601,tket_uccs_pair,32228,17050,19031,17984,67.255861
19,65,551,pauliopt_steiner_clifford,27227,18089,4616,4280,3146.976745
3,65,601,pauliopt_steiner_nc,29962,14446,29797,28821,1775.760762
6,65,601,naive,38412,15911,35873,34889,18.579563
7,65,601,tket_uccs_set,33147,10834,20797,18398,56.554054
3,65,601,paulihedral,826870,15547,827144,826356,1874.12183
7,65,601,tket_uccs_pair,31054,16495,19190,18139,66.982245
0,65,601,pauliopt_steiner_clifford,29065,19176,4702,4345,3497.803471
4,65,601,pauliopt_steiner_nc,30084,14539,29573,28575,1786.942051
7,65,601,naive,37232,15565,34669,33699,18.018052
4,65,601,paulihedral,811146,15299,811341,810546,1848.474732
8,65,601,tket_uccs_set,34021,11207,21482,18978,57.778503
8,65,601,tket_uccs_pair,32614,17400,19646,18591,68.786666
5,65,601,pauliopt_steiner_nc,30654,14806,30172,29193,1833.48796
1,65,601,pauliopt_steiner_clifford,29332,19345,4616,4270,3510.514412
8,65,601,naive,39004,16231,36426,35433,20.362726
5,65,601,paulihedral,865628,16078,865957,865135,1993.31092
9,65,601,tket_uccs_set,32457,11033,20283,17919,55.87523
9,65,601,tket_uccs_pair,31464,16757,19353,18284,68.801287
6,65,601,paulihedral,826764,15595,827159,826361,1834.121595
2,65,601,pauliopt_steiner_clifford,29430,19534,4861,4516,3516.224089
6,65,601,pauliopt_steiner_nc,32888,15739,32478,31451,1969.557294
9,65,601,naive,37358,15607,34932,33948,18.131747
10,65,601,tket_uccs_set,33280,10847,20164,17951,55.854337
10,65,601,tket_uccs_pair,31462,16763,19666,18577,66.9684
7,65,601,paulihedral,804792,15120,805029,804270,1816.048173
7,65,601,pauliopt_steiner_nc,31418,15041,31123,30115,1861.610621
10,65,601,naive,37418,15694,35157,34169,19.672536
3,65,601,pauliopt_steiner_clifford,29547,19680,4754,4407,3536.598236
11,65,601,tket_uccs_set,32929,10849,21507,18825,55.875458
11,65,601,tket_uccs_pair,31546,16837,19257,18250,68.890896
4,65,601,pauliopt_steiner_clifford,29398,19602,4929,4584,3525.632393
8,65,601,paulihedral,847892,15851,848243,847444,1922.508977
11,65,601,naive,37730,15758,35391,34407,18.248952
12,65,601,tket_uccs_set,32849,10956,20780,18267,55.564911
8,65,601,pauliopt_steiner_nc,33482,16029,33266,32229,2004.168963
12,65,601,tket_uccs_pair,31444,16715,19290,18247,69.637056
9,65,601,paulihedral,803350,15288,803630,802862,1830.605485
5,65,601,pauliopt_steiner_clifford,29397,19476,4815,4481,3584.296883
9,65,601,pauliopt_steiner_nc,29306,14131,29024,28041,1814.252973
12,65,601,naive,37368,15701,34816,33832,19.910473
13,65,601,tket_uccs_set,32898,10827,21164,18760,54.01471
13,65,601,tket_uccs_pair,31394,16697,18963,17939,68.820487
10,65,601,paulihedral,797968,15325,798185,797403,1750.68356
6,65,601,pauliopt_steiner_clifford,29395,19633,4729,4393,3544.578696
13,65,601,naive,37390,15787,34793,33806,17.845222
14,65,601,tket_uccs_set,33910,11229,21434,18974,58.552777
14,65,601,tket_uccs_pair,32938,17484,19664,18586,68.521941
10,65,601,pauliopt_steiner_nc,33208,15972,32826,31763,1959.299547
11,65,601,paulihedral,819194,15448,819418,818626,1859.953977
7,65,601,pauliopt_steiner_clifford,29313,19425,4777,4421,3499.036049
11,65,601,pauliopt_steiner_nc,31528,15212,31224,30199,1876.348103
14,65,601,naive,39468,16449,37065,36047,19.182066
15,65,601,tket_uccs_set,32734,10832,20385,18194,56.762488
15,65,601,tket_uccs_pair,31390,16594,19308,18285,67.471895
12,65,601,pauliopt_steiner_nc,29470,14230,29146,28162,1753.824649
12,65,601,paulihedral,805590,15277,805865,805067,1824.652433
15,65,601,naive,37252,15510,34849,33853,18.931355
8,65,601,pauliopt_steiner_clifford,29484,19627,4786,4447,3537.35279
16,65,601,tket_uccs_set,33716,11123,21423,18914,56.685632
16,65,601,tket_uccs_pair,32164,17226,18955,17863,68.834202
13,65,601,pauliopt_steiner_nc,29436,14204,29149,28173,1775.336558
13,65,601,paulihedral,803424,15237,803616,802833,1801.159542
16,65,601,naive,38590,16066,36129,35131,17.12203
9,65,601,pauliopt_steiner_clifford,29286,19444,4629,4284,3530.885139
17,65,601,tket_uccs_set,32988,10931,21590,19059,55.792957
17,65,601,tket_uccs_pair,31962,17000,19430,18421,70.179893
10,65,601,pauliopt_steiner_clifford,29165,19341,4860,4505,3494.876696
14,65,601,pauliopt_steiner_nc,32386,15579,31989,30970,1911.864947
17,65,601,naive,38238,16067,35504,34524,20.432139
14,65,601,paulihedral,869130,16078,869428,868637,2005.239061
18,65,601,tket_uccs_set,33355,11061,20869,18430,54.588181
18,65,601,tket_uccs_pair,32284,17203,19747,18714,68.878767
15,65,601,pauliopt_steiner_nc,29424,14162,29021,28045,1768.122038
15,65,601,paulihedral,799772,15090,799916,799143,1816.093721
18,65,601,naive,38362,16036,35766,34765,18.929176
19,65,601,tket_uccs_set,33016,11024,20322,17859,57.289017
11,65,601,pauliopt_steiner_clifford,29502,19556,4920,4585,3537.626758
19,65,601,tket_uccs_pair,32302,17270,19890,18842,70.364131
16,65,601,paulihedral,835202,15739,835486,834698,1851.899659
12,65,601,pauliopt_steiner_clifford,29387,19603,4895,4543,3504.643307
19,65,601,naive,38866,16240,36276,35299,20.602979
16,65,601,pauliopt_steiner_nc,31934,15358,31566,30541,1881.277262
0,65,651,tket_uccs_set,35307,11714,22376,19711,60.263598
0,65,651,tket_uccs_pair,33176,17866,20298,19184,71.641489
17,65,601,pauliopt_steiner_nc,29438,14300,29227,28269,1781.874889
13,65,601,pauliopt_steiner_clifford,28818,19269,4892,4543,3478.351043
0,65,651,naive,39760,16599,36959,35905,20.488337
1,65,651,tket_uccs_set,35368,12356,22814,20146,63.453176
17,65,601,paulihedral,850100,15670,850302,849523,2015.286749
1,65,651,tket_uccs_pair,34864,18607,20595,19427,73.761963
18,65,601,pauliopt_steiner_nc,27360,13257,27117,26187,1668.988467
18,65,601,paulihedral,830610,15732,830834,830042,1856.522529
14,65,601,pauliopt_steiner_clifford,29478,19628,4697,4340,3521.62776
1,65,651,naive,42070,17596,39321,38229,21.42866
2,65,651,tket_uccs_set,35932,11447,22248,19785,59.385753
2,65,651,tket_uccs_pair,33902,17972,21154,20056,71.735622
19,65,601,pauliopt_steiner_nc,32584,15692,32228,31215,1908.35717
15,65,601,pauliopt_steiner_clifford,29186,19381,4804,4439,3506.698981
2,65,651,naive,40400,16735,37615,36560,23.154164
3,65,651,tket_uccs_set,35744,12256,22710,19935,62.510029
19,65,601,paulihedral,877518,15821,877759,876973,2094.268224
3,65,651,tket_uccs_pair,35246,18601,21144,20020,76.341601
0,65,651,paulihedral,839516,16267,839710,838862,1820.81327
16,65,601,pauliopt_steiner_clifford,29532,19644,4835,4470,3537.381191
3,65,651,naive,41906,17484,39028,37921,27.870299
0,65,651,pauliopt_steiner_nc,30638,14730,30182,29176,1896.920745
4,65,651,tket_uccs_set,35826,11669,21711,19325,61.437893
4,65,651,tket_uccs_pair,33950,18046,20940,19796,74.128107
17,65,601,pauliopt_steiner_clifford,29153,19328,4782,4425,3491.479822
1,65,651,paulihedral,911858,17010,912270,911401,2048.93165
4,65,651,naive,40690,17025,37966,36905,17.687161
5,65,651,tket_uccs_set,36271,11890,21838,19315,57.835451
1,65,651,pauliopt_steiner_nc,35738,17216,35366,34236,2132.898002
5,65,651,tket_uccs_pair,33944,18133,20491,19348,72.53568
18,65,601,pauliopt_steiner_clifford,29280,19443,4946,4592,3518.829509
2,65,651,paulihedral,866274,16373,866625,865784,1959.458781
5,65,651,naive,40798,16937,38200,37122,22.169124
2,65,651,pauliopt_steiner_nc,33034,15882,32746,31664,2002.454547
6,65,651,tket_uccs_set,36052,11893,22738,19963,60.356594
6,65,651,tket_uccs_pair,34588,18562,20823,19648,71.152551
19,65,601,pauliopt_steiner_clifford,29145,19459,4610,4253,3476.580616
3,65,651,paulihedral,900668,16991,901037,900168,1996.576933
6,65,651,naive,41848,17581,38964,37879,18.764917
7,65,651,tket_uccs_set,37281,12060,22530,19976,62.023852
7,65,651,tket_uccs_pair,35792,18905,22138,20999,75.984039
3,65,651,pauliopt_steiner_nc,34954,16699,34626,33555,2101.612959
4,65,651,pauliopt_steiner_nc,30920,14896,30660,29640,1887.484056
7,65,651,naive,42760,17808,39948,38885,22.651588
4,65,651,paulihedral,875508,16589,875682,874837,1972.045117
8,65,651,tket_uccs_set,35489,11912,22528,19782,59.326555
8,65,651,tket_uccs_pair,34170,18269,20474,19333,72.057584
5,65,651,paulihedral,885746,16570,886038,885198,2046.192682
5,65,651,pauliopt_steiner_nc,33920,16366,33597,32456,2017.795153
8,65,651,naive,40982,17252,38555,37453,18.559364
9,65,651,tket_uccs_set,36280,11856,23355,20554,64.045443
9,65,651,tket_uccs_pair,35300,18704,21818,20696,76.841378
6,65,651,pauliopt_steiner_nc,34886,16849,34609,33482,2053.344563
6,65,651,paulihedral,916172,17082,916520,915674,2106.484633
9,65,651,naive,42138,17664,39720,38632,20.69951
10,65,651,tket_uccs_set,36244,12089,23625,20785,61.563689
10,65,651,tket_uccs_pair,34998,18528,21430,20302,74.010429
7,65,651,paulihedral,942604,17468,942913,942050,2154.124933
7,65,651,pauliopt_steiner_nc,37028,17816,36755,35635,2165.841912
10,65,651,naive,41790,17443,39158,38084,19.418498
11,65,651,tket_uccs_set,36510,11793,23105,20282,59.031106
8,65,651,paulihedral,878344,16723,878597,877758,1956.934118
11,65,651,tket_uccs_pair,34732,18480,21589,20428,75.02145
11,65,651,naive,41558,17353,38864,37793,20.285088
12,65,651,tket_uccs_set,36741,12528,23130,20427,63.621458
12,65,651,tket_uccs_pair,36232,19220,21764,20591,74.231585
8,65,651,pauliopt_steiner_nc,36248,17434,35761,34629,2168.274506
9,65,651,pauliopt_steiner_nc,31360,15160,30962,29930,1890.09236
12,65,651,naive,43566,18129,40880,39777,20.777409
13,65,651,tket_uccs_set,35249,11773,21994,19460,57.09647
13,65,651,tket_uccs_pair,34130,18099,20807,19718,74.347301
9,65,651,paulihedral,933262,17213,933491,932620,2168.15319
10,65,651,paulihedral,908782,16940,909039,908194,2048.296121
13,65,651,naive,40424,17007,37700,36642,20.184296
14,65,651,tket_uccs_set,35388,11843,22103,19437,57.362893
14,65,651,tket_uccs_pair,33974,17983,20540,19440,73.646059
10,65,651,pauliopt_steiner_nc,36220,17361,35762,34639,2185.279795
11,65,651,pauliopt_steiner_nc,30392,14673,29982,28984,1828.374919
14,65,651,naive,40496,16808,37582,36517,19.572734
15,65,651,tket_uccs_set,35638,11873,22077,19514,60.233481
15,65,651,tket_uccs_pair,34376,18138,21057,19930,74.480375
11,65,651,paulihedral,900208,16813,900579,899719,2045.124604
12,65,651,pauliopt_steiner_nc,33892,16229,33599,32555,1998.248182
15,65,651,naive,40794,17090,38081,37007,21.206357
12,65,651,paulihedral,952948,17642,953391,952544,2122.624089
16,65,651,tket_uccs_set,36262,12080,22855,20246,61.881281
16,65,651,tket_uccs_pair,34684,18432,20784,19629,70.680955
13,65,651,paulihedral,868216,16411,868299,867463,1962.493658
16,65,651,naive,41394,17260,38625,37569,19.819244
13,65,651,pauliopt_steiner_nc,30956,14891,30705,29642,1896.080454
17,65,651,tket_uccs_set,35351,11564,20861,18484,59.202184
17,65,651,tket_uccs_pair,33220,17731,20403,19318,70.361992
14,65,651,paulihedral,870022,16453,870263,869384,1919.311067
17,65,651,naive,39892,16544,37060,36006,19.143754
14,65,651,pauliopt_steiner_nc,33742,16281,33602,32529,1986.268649
18,65,651,tket_uccs_set,36439,11876,22385,19710,61.040981
18,65,651,tket_uccs_pair,34364,18414,20821,19695,72.912513
15,65,651,paulihedral,872124,16598,872235,871390,1918.894138
18,65,651,naive,41278,17342,38364,37281,22.077845
19,65,651,tket_uccs_set,35647,11688,22460,19776,60.477714
15,65,651,pauliopt_steiner_nc,34584,16664,34215,33099,2005.81613
19,65,651,tket_uccs_pair,33940,17925,20739,19646,72.103602
16,65,651,paulihedral,892792,16865,892989,892151,1975.63413
19,65,651,naive,40360,16820,37590,36500,19.969289
16,65,651,pauliopt_steiner_nc,32684,15770,32332,31275,1959.832584
0,65,701,tket_uccs_set,39924,13232,24611,21821,66.496631
0,65,701,tket_uccs_pair,38404,20564,22805,21534,81.372253
17,65,651,paulihedral,851568,16046,851693,850858,1895.141107
0,65,701,naive,46550,19306,43608,42455,20.919811
1,65,701,tket_uccs_set,39148,12749,23577,20825,63.236875
17,65,651,pauliopt_steiner_nc,32840,15752,32452,31370,1959.760216
1,65,701,tket_uccs_pair,37240,19550,22899,21705,76.735293
18,65,651,paulihedral,896160,16936,896425,895568,2019.947181
1,65,701,naive,44030,18366,40978,39837,21.585411
18,65,651,pauliopt_steiner_nc,33668,16328,33251,32166,2004.07426
2,65,701,tket_uccs_set,38403,12327,23904,21212,63.10732
2,65,701,tket_uccs_pair,36022,19193,22279,21131,77.047422
19,65,651,paulihedral,866938,16368,867322,866467,1961.465552
2,65,701,naive,42738,17926,39666,38535,20.946735
3,65,701,tket_uccs_set,38922,12740,23606,20878,65.613253
19,65,651,pauliopt_steiner_nc,34482,16629,34290,33157,2061.040693
3,65,701,tket_uccs_pair,36462,19281,21989,20836,77.871785
0,65,701,pauliopt_steiner_nc,36222,17423,35974,34806,2125.496936
3,65,701,naive,43306,18192,40519,39350,22.66669
4,65,701,tket_uccs_set,38835,12686,24213,21353,64.391524
4,65,701,tket_uccs_pair,36726,19320,21895,20655,74.30294
0,65,701,paulihedral,1032156,18790,1032444,1031531,2370.284319
1,65,701,pauliopt_steiner_nc,33482,16168,33152,32069,2008.059046
4,65,701,naive,43430,18050,40261,39097,23.110763
1,65,701,paulihedral,952194,17954,952488,951574,2135.929102
5,65,701,tket_uccs_set,40027,12951,24762,21946,67.38253
5,65,701,tket_uccs_pair,37932,20224,23609,22394,78.709441
2,65,701,paulihedral,908382,17367,908793,907875,2005.226431
5,65,701,naive,45394,18942,42466,41291,20.574134
6,65,701,tket_uccs_set,40378,13266,24916,21832,66.715759
2,65,701,pauliopt_steiner_nc,35224,16941,34794,33622,2089.315809
6,65,701,tket_uccs_pair,38508,20452,23586,22323,83.539745
3,65,701,paulihedral,910810,17705,911091,910178,1988.435302
6,65,701,naive,46032,19165,42907,41721,23.103453
7,65,701,tket_uccs_set,38759,12952,24888,22061,65.887973
3,65,701,pauliopt_steiner_nc,34842,16757,34617,33468,2098.738272
7,65,701,tket_uccs_pair,38294,20394,23657,22417,81.712426
7,65,701,naive,45892,19075,43026,41856,22.232502
4,65,701,paulihedral,923922,17682,924290,923388,2037.989703
4,65,701,pauliopt_steiner_nc,33366,16042,32888,31787,2034.697924
8,65,701,tket_uccs_set,39170,12790,23742,21082,64.169031
8,65,701,tket_uccs_pair,37580,19899,22786,21559,78.182886
5,65,701,pauliopt_steiner_nc,35960,17337,35518,34369,2093.689673
8,65,701,naive,44816,18732,41689,40531,23.479226
9,65,701,tket_uccs_set,38394,12303,23292,20637,64.036955
9,65,701,tket_uccs_pair,36376,19218,22908,21686,74.759303
5,65,701,paulihedral,997262,18358,997546,996623,2300.129668
9,65,701,naive,43072,17962,40426,39286,20.568035
6,65,701,pauliopt_steiner_nc,38152,18313,37649,36463,2230.432935
10,65,701,tket_uccs_set,38581,12555,24459,21541,65.428811
6,65,701,paulihedral,1003970,18570,1004370,1003459,2265.744359
10,65,701,tket_uccs_pair,36898,19525,22450,21234,78.611202
10,65,701,naive,43952,18320,40929,39780,21.615976
11,65,701,tket_uccs_set,38701,12882,24244,21509,64.304198
7,65,701,pauliopt_steiner_nc,38734,18610,38295,37092,2245.559861
11,65,701,tket_uccs_pair,37510,19896,22619,21386,80.755146
7,65,701,paulihedral,1012260,18573,1012549,1011630,2309.784134
8,65,701,pauliopt_steiner_nc,30732,14755,30549,29521,1859.081886
11,65,701,naive,44784,18684,41763,40596,23.430574
12,65,701,tket_uccs_set,40063,13231,24996,21912,68.336378
12,65,701,tket_uccs_pair,38368,20569,23001,21763,79.170107
8,65,701,paulihedral,987988,18083,988329,987426,2328.003828
12,65,701,naive,46316,19321,42964,41806,24.455849
9,65,701,paulihedral,927610,17354,928060,927143,2096.529733
9,65,701,pauliopt_steiner_nc,34438,16645,34154,33024,2067.479919
13,65,701,tket_uccs_set,39021,12619,24064,21225,65.809796
13,65,701,tket_uccs_pair,37060,19601,22825,21635,75.808035
13,65,701,naive,43990,18359,41207,40049,21.617337
14,65,701,tket_uccs_set,39063,12943,24234,21348,66.81506
10,65,701,paulihedral,944666,17837,945016,944114,2094.829693
14,65,701,tket_uccs_pair,37586,20044,22615,21400,80.214222
10,65,701,pauliopt_steiner_nc,38388,18440,38066,36835,2277.951565
14,65,701,naive,45166,18759,41970,40810,23.18338
15,65,701,tket_uccs_set,39313,13006,24166,21301,67.160219
11,65,701,pauliopt_steiner_nc,34390,16522,33907,32805,2062.560878
15,65,701,tket_uccs_pair,37304,19941,22909,21664,79.505555
11,65,701,paulihedral,966216,18180,966594,965664,2155.797502
15,65,701,naive,44610,18604,41509,40348,18.997962
16,65,701,tket_uccs_set,39182,12974,23426,20767,65.454264
12,65,701,pauliopt_steiner_nc,39018,18714,38724,37527,2268.114349
12,65,701,paulihedral,1016148,18795,1016527,1015600,2306.495468
16,65,701,tket_uccs_pair,37672,19959,23537,22291,80.657771
13,65,701,pauliopt_steiner_nc,35102,16961,34818,33655,2099.87285
13,65,701,paulihedral,950492,17768,950750,949837,2157.837773
16,65,701,naive,44808,18745,41741,40569,23.999159
17,65,701,tket_uccs_set,39901,13080,24589,21780,65.547834
17,65,701,tket_uccs_pair,37954,20089,22981,21722,76.864394
17,65,701,naive,45408,18813,42545,41358,23.533822
18,65,701,tket_uccs_set,38069,12751,23985,21063,67.269081
14,65,701,pauliopt_steiner_nc,36756,17744,36397,35226,2192.047578
14,65,701,paulihedral,989400,18286,989675,988759,2271.126871
18,65,701,tket_uccs_pair,36420,19475,21587,20333,78.729539
15,65,701,paulihedral,947588,18233,947985,947063,2077.514715
18,65,701,naive,43524,18216,40522,39356,19.701245
19,65,701,tket_uccs_set,39480,12932,24331,21449,64.875403
19,65,701,tket_uccs_pair,37868,20121,22449,21214,79.619213
15,65,701,pauliopt_steiner_nc,36930,17785,36429,35261,2219.21131
19,65,701,naive,45420,18980,42655,41495,26.241853
16,65,701,pauliopt_steiner_nc,32884,15932,32526,31430,1989.830293
0,65,751,tket_uccs_set,41353,13340,24619,21874,68.181682
0,65,751,tket_uccs_pair,38256,20349,23524,22248,81.806577
16,65,701,paulihedral,974074,18213,974522,973591,2204.87933
17,65,701,pauliopt_steiner_nc,34950,16835,34670,33546,2098.458678
0,65,751,naive,45510,19023,42529,41300,22.312773
1,65,751,tket_uccs_set,42575,13875,26010,23041,69.062805
17,65,701,paulihedral,981438,18358,981701,980775,2214.166689
1,65,751,tket_uccs_pair,40450,21564,24505,23166,86.585733
18,65,701,paulihedral,918456,17646,918797,917891,1993.735957
1,65,751,naive,48592,20094,45042,43775,22.216409
18,65,701,pauliopt_steiner_nc,31574,15269,31318,30237,1946.384457
2,65,751,tket_uccs_set,41670,14257,26366,23211,70.855279
2,65,751,tket_uccs_pair,41288,21964,24171,22831,84.969438
2,65,751,naive,49738,20670,46726,45480,25.745131
3,65,751,tket_uccs_set,42656,14010,26182,23193,71.504319
3,65,751,tket_uccs_pair,41274,21967,24677,23301,87.293205
19,65,701,pauliopt_steiner_nc,35652,17151,35191,34051,2128.362396
19,65,701,paulihedral,992494,18404,992854,991935,2242.763208
0,65,751,paulihedral,957694,18499,958132,957154,2089.766973
3,65,751,naive,49450,20685,46296,45045,24.8989
4,65,751,tket_uccs_set,41815,13771,25984,22882,67.142877
4,65,751,tket_uccs_pair,39326,21057,24253,22977,83.86545
0,65,751,pauliopt_steiner_nc,37080,17867,36482,35284,2244.09216
4,65,751,naive,47000,19674,43810,42566,22.73865
5,65,751,tket_uccs_set,42236,13986,26193,23083,69.954889
5,65,751,tket_uccs_pair,41578,21974,25354,24048,88.862236
1,65,751,pauliopt_steiner_nc,39458,18820,39103,37829,2339.603231
1,65,751,paulihedral,1055644,19619,1055972,1054959,2394.327768
5,65,751,naive,49702,20677,46423,45174,27.332529
2,65,751,pauliopt_steiner_nc,36252,17450,35870,34686,2134.914681
6,65,751,tket_uccs_set,42127,13439,25251,22336,70.199144
6,65,751,tket_uccs_pair,38996,20811,24382,23123,82.66233
2,65,751,paulihedral,1096168,20247,1096533,1095560,2488.466575
6,65,751,naive,46632,19447,43263,42044,24.286283
7,65,751,tket_uccs_set,41319,13582,25848,22796,70.203103
7,65,751,tket_uccs_pair,39284,20902,24009,22723,83.402783
3,65,751,pauliopt_steiner_nc,40898,19575,40453,39174,2385.609277
3,65,751,paulihedral,1088886,20107,1089319,1088313,2500.050495
4,65,751,paulihedral,999436,19112,999842,998859,2168.767491
7,65,751,naive,46766,19465,43119,41874,20.520093
8,65,751,tket_uccs_set,42175,13955,26083,22922,68.462131
8,65,751,tket_uccs_pair,40542,21533,24311,23039,86.514876
4,65,751,pauliopt_steiner_nc,39450,19026,39092,37816,2341.691038
8,65,751,naive,48570,20344,45147,43906,26.308806
9,65,751,tket_uccs_set,42666,13686,26269,23428,70.152798
9,65,751,tket_uccs_pair,39918,21280,24327,23049,86.211485
5,65,751,pauliopt_steiner_nc,38068,18373,37745,36509,2246.524213
5,65,751,paulihedral,1095178,20163,1095686,1094691,2495.753831
9,65,751,naive,47522,19824,44321,43070,23.924426
10,65,751,tket_uccs_set,41819,13542,24948,22124,68.072215
6,65,751,paulihedral,1000452,18925,1000955,999945,2259.468552
10,65,751,tket_uccs_pair,40390,21415,24297,22996,84.847645
6,65,751,pauliopt_steiner_nc,39276,18855,38864,37589,2340.634326
10,65,751,naive,48212,20160,44915,43678,25.138158
11,65,751,tket_uccs_set,41415,13400,25283,22544,68.389919
7,65,751,paulihedral,987142,18813,987425,986429,2129.988071
11,65,751,tket_uccs_pair,39544,20924,24445,23175,85.276121
7,65,751,pauliopt_steiner_nc,38992,18769,38520,37283,2330.264406
8,65,751,pauliopt_steiner_nc,36352,17463,35948,34786,2163.100366
11,65,751,naive,46858,19521,43840,42612,24.966773
12,65,751,tket_uccs_set,42396,13692,25607,22648,70.978206
12,65,751,tket_uccs_pair,40228,21299,24404,23107,82.198035
8,65,751,paulihedral,1055122,19836,1055490,1054502,2350.347143
12,65,751,naive,48102,20065,44794,43563,24.855128
13,65,751,tket_uccs_set,41835,13408,25670,22777,68.979208
9,65,751,paulihedral,1027202,19370,1027528,1026541,2335.283192
13,65,751,tket_uccs_pair,39370,20653,24250,23030,85.555113
9,65,751,pauliopt_steiner_nc,38220,18469,37858,36628,2255.252908
10,65,751,pauliopt_steiner_nc,35080,16910,34714,33529,2107.621198
13,65,751,naive,46502,19404,43332,42091,21.082686
14,65,751,tket_uccs_set,41499,13555,25450,22527,66.405191
14,65,751,tket_uccs_pair,39316,20858,23773,22472,82.268769
10,65,751,paulihedral,1057206,19648,1057670,1056675,2398.320119
14,65,751,naive,47002,19689,43398,42138,22.49242
11,65,751,pauliopt_steiner_nc,36370,17554,36099,34883,2121.256181
15,65,751,tket_uccs_set,41110,13446,25414,22479,56.731351
15,65,751,tket_uccs_pair,39582,21037,24273,23018,85.092048
11,65,751,paulihedral,1018078,19122,1018277,1017308,2295.629988
12,65,751,paulihedral,1039674,19556,1040176,1039201,2154.934266
15,65,751,naive,47340,19831,44199,42964,21.740056
16,65,751,tket_uccs_set,40642,13487,25997,22854,66.893417
16,65,751,tket_uccs_pair,39218,21002,23742,22438,79.821813
12,65,751,pauliopt_steiner_nc,41718,20133,41436,40102,2285.764483
16,65,751,naive,46922,19622,43818,42576,25.345988
13,65,751,paulihedral,989444,18847,989914,988925,2092.343847
17,65,751,tket_uccs_set,41711,13853,26211,23079,69.572737
17,65,751,tket_uccs_pair,41334,21779,25197,23889,80.607379
13,65,751,pauliopt_steiner_nc,39148,18821,38841,37547,2195.668208
14,65,751,paulihedral,996590,19148,997031,996039,2075.867184
17,65,751,naive,49012,20445,45818,44564,20.888593
18,65,751,tket_uccs_set,41697,13772,25464,22507,66.338258
18,65,751,tket_uccs_pair,39434,20828,24283,22977,76.533119
14,65,751,pauliopt_steiner_nc,40084,19316,39659,38358,2308.402804
15,65,751,pauliopt_steiner_nc,36724,17770,36464,35223,2004.123078
18,65,751,naive,46920,19554,43804,42568,21.834109
19,65,751,tket_uccs_set,42307,13738,25861,23063,51.163172
15,65,751,paulihedral,1034872,19371,1035369,1034376,2188.692677
19,65,751,tket_uccs_pair,40422,21377,24755,23468,83.997239
16,65,751,paulihedral,1004732,19065,1005126,1004160,2097.702788
19,65,751,naive,48076,19880,45049,43776,23.764375
16,65,751,pauliopt_steiner_nc,38400,18556,38033,36789,2143.122217
17,65,751,pauliopt_steiner_nc,39020,18788,38622,37401,1961.509011
17,65,751,paulihedral,1078776,19884,1079211,1078216,2247.113185
19,65,751,pauliopt_steiner_nc,38044,18267,37729,36503,1438.599457
18,65,751,paulihedral,999906,19065,1000307,999348,1873.379068
18,65,751,pauliopt_steiner_nc,36900,17790,36443,35227,1864.851197
19,65,751,paulihedral,1034656,19345,1035086,1034095,1601.822927
16,65,751,pauliopt_steiner_clifford,35702,23742,5528,5128,3415.848284
17,65,751,pauliopt_steiner_clifford,36091,24016,5463,5036,3003.782359
19,65,751,pauliopt_steiner_clifford,36232,24186,5687,5254,2491.656491
18,65,751,pauliopt_steiner_clifford,36037,23950,5614,5199,2810.817108
1,65,701,naive,44030,18366,40978,39837,19.730925
0,65,701,naive,46550,19306,43608,42455,21.686958
2,65,701,tket_uccs_set,38403,12327,23904,21212,65.827428
0,65,701,tket_uccs_set,39924,13232,24611,21821,66.112379
1,65,701,tket_uccs_set,39148,12749,23577,20825,66.836307
2,65,701,tket_uccs_pair,36022,19193,22279,21131,78.402711
1,65,701,tket_uccs_pair,37240,19550,22899,21705,81.58895
0,65,701,tket_uccs_pair,38404,20564,22805,21534,82.320322
2,65,701,naive,42738,17926,39666,38535,22.951522
3,65,701,naive,43306,18192,40519,39350,21.371823
3,65,701,tket_uccs_set,38922,12740,23606,20878,66.011572
3,65,701,tket_uccs_pair,36462,19281,21989,20836,80.389375
4,65,701,tket_uccs_set,38835,12686,24213,21353,70.143461
4,65,701,tket_uccs_pair,36726,19320,21895,20655,78.626928
1,65,701,pauliopt_steiner_nc,33482,16168,33152,32069,1994.3279
2,65,701,paulihedral,908382,17367,908793,907875,2012.237069
4,65,701,naive,43430,18050,40261,39097,23.099853
3,65,701,paulihedral,910810,17705,911091,910178,1995.793577
5,65,701,tket_uccs_set,40027,12951,24762,21946,66.072902
5,65,701,tket_uccs_pair,37932,20224,23609,22394,82.166788
2,65,701,pauliopt_steiner_nc,35224,16941,34794,33622,2083.898578
0,65,701,pauliopt_steiner_nc,36222,17423,35974,34806,2114.398423
5,65,701,naive,45394,18942,42466,41291,22.16268
1,65,701,paulihedral,952194,17954,952488,951574,2132.026463
6,65,701,tket_uccs_set,40378,13266,24916,21832,67.37333
4,65,701,paulihedral,923922,17682,924290,923388,2040.55217
3,65,701,pauliopt_steiner_nc,34842,16757,34617,33468,2108.512242
4,65,701,pauliopt_steiner_nc,33366,16042,32888,31787,2020.367886
6,65,701,tket_uccs_pair,38508,20452,23586,22323,84.081511
6,65,701,naive,46032,19165,42907,41721,24.692727
7,65,701,tket_uccs_set,38759,12952,24888,22061,67.027149
7,65,701,tket_uccs_pair,38294,20394,23657,22417,81.547441
0,65,701,paulihedral,1032156,18790,1032444,1031531,2350.997384
7,65,701,naive,45892,19075,43026,41856,22.112586
8,65,701,tket_uccs_set,39170,12790,23742,21082,65.545736
8,65,701,tket_uccs_pair,37580,19899,22786,21559,79.761214
1,65,701,pauliopt_steiner_clifford,33036,22015,5210,4801,4155.672866
5,65,701,pauliopt_steiner_nc,35960,17337,35518,34369,2078.962576
2,65,701,pauliopt_steiner_clifford,33557,22419,5156,4719,4232.921482
8,65,701,naive,44816,18732,41689,40531,23.72994
0,65,701,pauliopt_steiner_clifford,34079,22728,5385,5002,4315.420183
9,65,701,tket_uccs_set,38394,12303,23292,20637,65.910904
5,65,701,paulihedral,997262,18358,997546,996623,2309.626948
9,65,701,tket_uccs_pair,36376,19218,22908,21686,80.89642
6,65,701,pauliopt_steiner_nc,38152,18313,37649,36463,2220.567045
6,65,701,paulihedral,1003970,18570,1004370,1003459,2272.884864
9,65,701,naive,43072,17962,40426,39286,20.963772
3,65,701,pauliopt_steiner_clifford,34249,22807,5289,4857,4342.325977
10,65,701,tket_uccs_set,38581,12555,24459,21541,64.582091
4,65,701,pauliopt_steiner_clifford,33650,22566,5317,4935,4285.82459
10,65,701,tket_uccs_pair,36898,19525,22450,21234,75.859139
7,65,701,pauliopt_steiner_nc,38734,18610,38295,37092,2233.054176
10,65,701,naive,43952,18320,40929,39780,22.877785
7,65,701,paulihedral,1012260,18573,1012549,1011630,2316.586295
11,65,701,tket_uccs_set,38701,12882,24244,21509,65.36843
11,65,701,tket_uccs_pair,37510,19896,22619,21386,80.250859
8,65,701,paulihedral,987988,18083,988329,987426,2332.689588
11,65,701,naive,44784,18684,41763,40596,22.055596
12,65,701,tket_uccs_set,40063,13231,24996,21912,66.114502
12,65,701,tket_uccs_pair,38368,20569,23001,21763,83.167248
8,65,701,pauliopt_steiner_nc,30732,14755,30549,29521,1858.45157
5,65,701,pauliopt_steiner_clifford,33858,22477,5240,4836,4314.427418
9,65,701,paulihedral,927610,17354,928060,927143,2092.935313
9,65,701,pauliopt_steiner_nc,34438,16645,34154,33024,2061.9937
12,65,701,naive,46316,19321,42964,41806,22.957915
13,65,701,tket_uccs_set,39021,12619,24064,21225,63.877905
10,65,701,paulihedral,944666,17837,945016,944114,2111.329966
13,65,701,tket_uccs_pair,37060,19601,22825,21635,80.039308
6,65,701,pauliopt_steiner_clifford,33976,22782,5164,4777,4358.636298
13,65,701,naive,43990,18359,41207,40049,22.218064
7,65,701,pauliopt_steiner_clifford,33924,22421,5485,5114,4307.992223
11,65,701,pauliopt_steiner_nc,34390,16522,33907,32805,2051.781686
14,65,701,tket_uccs_set,39063,12943,24234,21348,67.924373
14,65,701,tket_uccs_pair,37586,20044,22615,21400,82.093605
11,65,701,paulihedral,966216,18180,966594,965664,2169.200401
14,65,701,naive,45166,18759,41970,40810,22.206869
10,65,701,pauliopt_steiner_nc,38388,18440,38066,36835,2262.969014
15,65,701,tket_uccs_set,39313,13006,24166,21301,64.596829
15,65,701,tket_uccs_pair,37304,19941,22909,21664,77.255592
12,65,701,paulihedral,1016148,18795,1016527,1015600,2320.429859
12,65,701,pauliopt_steiner_nc,39018,18714,38724,37527,2284.6585
15,65,701,naive,44610,18604,41509,40348,21.025349
16,65,701,tket_uccs_set,39182,12974,23426,20767,66.820041
16,65,701,tket_uccs_pair,37672,19959,23537,22291,78.13237
8,65,701,pauliopt_steiner_clifford,33775,22433,5197,4781,4317.202041
13,65,701,pauliopt_steiner_nc,35102,16961,34818,33655,2102.842005
9,65,701,pauliopt_steiner_clifford,33493,22249,5046,4652,4271.082769
13,65,701,paulihedral,950492,17768,950750,949837,2171.431493
16,65,701,naive,44808,18745,41741,40569,23.6016
17,65,701,tket_uccs_set,39901,13080,24589,21780,65.375273
10,65,701,pauliopt_steiner_clifford,33428,22207,5357,4970,4257.080963
17,65,701,tket_uccs_pair,37954,20089,22981,21722,82.459945
14,65,701,pauliopt_steiner_nc,36756,17744,36397,35226,2189.319047
17,65,701,naive,45408,18813,42545,41358,23.929209
15,65,701,paulihedral,947588,18233,947985,947063,2091.042268
14,65,701,paulihedral,989400,18286,989675,988759,2280.138253
11,65,701,pauliopt_steiner_clifford,33724,22562,5359,4985,4303.051261
18,65,701,tket_uccs_set,38069,12751,23985,21063,69.390876
18,65,701,tket_uccs_pair,36420,19475,21587,20333,76.781421
18,65,701,naive,43524,18216,40522,39356,21.160608
15,65,701,pauliopt_steiner_nc,36930,17785,36429,35261,2212.11811
19,65,701,tket_uccs_set,39480,12932,24331,21449,66.103937
19,65,701,tket_uccs_pair,37868,20121,22449,21214,81.870213
16,65,701,pauliopt_steiner_nc,32884,15932,32526,31430,1985.940993
16,65,701,paulihedral,974074,18213,974522,973591,2202.00998
19,65,701,naive,45420,18980,42655,41495,26.339822
12,65,701,pauliopt_steiner_clifford,33788,22422,5396,4999,4325.789379
0,65,751,tket_uccs_set,41353,13340,24619,21874,67.308093
0,65,751,tket_uccs_pair,38256,20349,23524,22248,83.167885
17,65,701,pauliopt_steiner_nc,34950,16835,34670,33546,2088.531039
18,65,701,pauliopt_steiner_nc,31574,15269,31318,30237,1939.811918
0,65,751,naive,45510,19023,42529,41300,21.820163
18,65,701,paulihedral,918456,17646,918797,917891,1985.480604
13,65,701,pauliopt_steiner_clifford,33963,22667,5260,4865,4366.424013
1,65,751,tket_uccs_set,42575,13875,26010,23041,72.785015
17,65,701,paulihedral,981438,18358,981701,980775,2213.131276
1,65,751,tket_uccs_pair,40450,21564,24505,23166,85.263677
1,65,751,naive,48592,20094,45042,43775,23.432536
14,65,701,pauliopt_steiner_clifford,34083,22660,5486,5112,4335.249227
2,65,751,tket_uccs_set,41670,14257,26366,23211,74.19375
2,65,751,tket_uccs_pair,41288,21964,24171,22831,88.063191
19,65,701,pauliopt_steiner_nc,35652,17151,35191,34051,2112.805786
19,65,701,paulihedral,992494,18404,992854,991935,2280.122815
2,65,751,naive,49738,20670,46726,45480,25.099303
3,65,751,tket_uccs_set,42656,14010,26182,23193,71.753989
3,65,751,tket_uccs_pair,41274,21967,24677,23301,88.380781
15,65,701,pauliopt_steiner_clifford,33694,22430,5323,4945,4331.783738
0,65,751,paulihedral,957694,18499,958132,957154,2085.601072
16,65,701,pauliopt_steiner_clifford,33491,22341,5392,5008,4280.131412
3,65,751,naive,49450,20685,46296,45045,25.551359
4,65,751,tket_uccs_set,41815,13771,25984,22882,69.884712
0,65,751,pauliopt_steiner_nc,37080,17867,36482,35284,2240.741713
17,65,701,pauliopt_steiner_clifford,33990,22529,5460,5065,4319.610051
4,65,751,tket_uccs_pair,39326,21057,24253,22977,85.799734
18,65,701,pauliopt_steiner_clifford,33773,22525,5289,4911,4298.934444
2,65,751,pauliopt_steiner_nc,36252,17450,35870,34686,2135.037524
4,65,751,naive,47000,19674,43810,42566,22.476009
1,65,751,pauliopt_steiner_nc,39458,18820,39103,37829,2334.506489
5,65,751,tket_uccs_set,42236,13986,26193,23083,70.591692
1,65,751,paulihedral,1055644,19619,1055972,1054959,2404.993055
5,65,751,tket_uccs_pair,41578,21974,25354,24048,89.602488
5,65,751,naive,49702,20677,46423,45174,28.746492
6,65,751,tket_uccs_set,42127,13439,25251,22336,69.750731
6,65,751,tket_uccs_pair,38996,20811,24382,23123,84.431845
2,65,751,paulihedral,1096168,20247,1096533,1095560,2501.161245
3,65,751,paulihedral,1088886,20107,1089319,1088313,2515.991455
3,65,751,pauliopt_steiner_nc,40898,19575,40453,39174,2393.451193
6,65,751,naive,46632,19447,43263,42044,25.118753
7,65,751,tket_uccs_set,41319,13582,25848,22796,68.479442
7,65,751,tket_uccs_pair,39284,20902,24009,22723,84.938162
19,65,701,pauliopt_steiner_clifford,33785,22403,5221,4831,4313.783453
4,65,751,paulihedral,999436,19112,999842,998859,2167.477127
4,65,751,pauliopt_steiner_nc,39450,19026,39092,37816,2341.917638
7,65,751,naive,46766,19465,43119,41874,22.307429
0,65,751,pauliopt_steiner_clifford,35526,23552,5521,5103,4649.2521
8,65,751,tket_uccs_set,42175,13955,26083,22922,70.552901
5,65,751,pauliopt_steiner_nc,38068,18373,37745,36509,2245.036571
8,65,751,tket_uccs_pair,40542,21533,24311,23039,87.881982
5,65,751,paulihedral,1095178,20163,1095686,1094691,2494.525161
6,65,751,paulihedral,1000452,18925,1000955,999945,2256.348191
1,65,751,pauliopt_steiner_clifford,36554,24257,5572,5160,4817.543544
8,65,751,naive,48570,20344,45147,43906,24.116802
9,65,751,tket_uccs_set,42666,13686,26269,23428,72.280103
9,65,751,tket_uccs_pair,39918,21280,24327,23049,87.162541
6,65,751,pauliopt_steiner_nc,39276,18855,38864,37589,2326.058054
9,65,751,naive,47522,19824,44321,43070,23.855691
2,65,751,pauliopt_steiner_clifford,36071,24015,5455,5080,4753.050956
10,65,751,tket_uccs_set,41819,13542,24948,22124,70.47404
10,65,751,tket_uccs_pair,40390,21415,24297,22996,88.441835
7,65,751,paulihedral,987142,18813,987425,986429,2130.064286
7,65,751,pauliopt_steiner_nc,38992,18769,38520,37283,2320.298269
10,65,751,naive,48212,20160,44915,43678,26.047744
11,65,751,tket_uccs_set,41415,13400,25283,22544,70.441646
11,65,751,tket_uccs_pair,39544,20924,24445,23175,87.719441
3,65,751,pauliopt_steiner_clifford,36247,24202,5619,5213,4764.990816
8,65,751,pauliopt_steiner_nc,36352,17463,35948,34786,2175.451051
4,65,751,pauliopt_steiner_clifford,35948,23882,5375,4959,4755.432436
8,65,751,paulihedral,1055122,19836,1055490,1054502,2351.377028
11,65,751,naive,46858,19521,43840,42612,25.085199
12,65,751,tket_uccs_set,42396,13692,25607,22648,71.622975
12,65,751,tket_uccs_pair,40228,21299,24404,23107,88.320761
5,65,751,pauliopt_steiner_clifford,35860,23812,5549,5155,4734.438993
9,65,751,pauliopt_steiner_nc,38220,18469,37858,36628,2252.603717
12,65,751,naive,48102,20065,44794,43563,25.677536
9,65,751,paulihedral,1027202,19370,1027528,1026541,2353.796965
10,65,751,pauliopt_steiner_nc,35080,16910,34714,33529,2100.953701
13,65,751,tket_uccs_set,41835,13408,25670,22777,69.609196
13,65,751,tket_uccs_pair,39370,20653,24250,23030,79.551751
10,65,751,paulihedral,1057206,19648,1057670,1056675,2434.462459
13,65,751,naive,46502,19404,43332,42091,21.60282
14,65,751,tket_uccs_set,41499,13555,25450,22527,69.467761
14,65,751,tket_uccs_pair,39316,20858,23773,22472,84.132603
6,65,751,pauliopt_steiner_clifford,36426,24379,5704,5275,4818.69667
11,65,751,paulihedral,1018078,19122,1018277,1017308,2327.261936
11,65,751,pauliopt_steiner_nc,36370,17554,36099,34883,2141.452783
14,65,751,naive,47002,19689,43398,42138,21.852114
7,65,751,pauliopt_steiner_clifford,35347,23571,5588,5157,4614.193849
15,65,751,tket_uccs_set,41110,13446,25414,22479,70.342417
15,65,751,tket_uccs_pair,39582,21037,24273,23018,80.692962
12,65,751,paulihedral,1039674,19556,1040176,1039201,2311.876891
13,65,751,paulihedral,989444,18847,989914,988925,2166.126715
8,65,751,pauliopt_steiner_clifford,36246,24156,5547,5133,4760.250461
15,65,751,naive,47340,19831,44199,42964,23.070379
12,65,751,pauliopt_steiner_nc,41718,20133,41436,40102,2422.377904
16,65,751,tket_uccs_set,40642,13487,25997,22854,71.220523
16,65,751,tket_uccs_pair,39218,21002,23742,22438,85.073284
13,65,751,pauliopt_steiner_nc,39148,18821,38841,37547,2348.759735
16,65,751,naive,46922,19622,43818,42576,27.040387
9,65,751,pauliopt_steiner_clifford,36081,23963,5550,5131,4721.516379
17,65,751,tket_uccs_set,41711,13853,26211,23079,72.148374
17,65,751,tket_uccs_pair,41334,21779,25197,23889,89.688835
14,65,751,paulihedral,996590,19148,997031,996039,2174.432168
10,65,751,pauliopt_steiner_clifford,36043,24011,5632,5221,4762.440099
17,65,751,naive,49012,20445,45818,44564,26.248295
14,65,751,pauliopt_steiner_nc,40084,19316,39659,38358,2379.095019
18,65,751,tket_uccs_set,41697,13772,25464,22507,69.760544
18,65,751,tket_uccs_pair,39434,20828,24283,22977,86.229346
15,65,751,pauliopt_steiner_nc,36724,17770,36464,35223,2181.596702
15,65,751,paulihedral,1034872,19371,1035369,1034376,2333.423551
18,65,751,naive,46920,19554,43804,42568,22.164299
19,65,751,tket_uccs_set,42307,13738,25861,23063,69.976818
19,65,751,tket_uccs_pair,40422,21377,24755,23468,85.538083
11,65,751,pauliopt_steiner_clifford,35779,23789,5364,4937,4666.83197
16,65,751,paulihedral,1004732,19065,1005126,1004160,2220.164777
16,65,751,pauliopt_steiner_nc,38400,18556,38033,36789,2263.35277
19,65,751,naive,48076,19880,45049,43776,25.956397
12,65,751,pauliopt_steiner_clifford,35722,23745,5427,5021,4674.983056
17,65,751,pauliopt_steiner_nc,39020,18788,38622,37401,2268.463862
13,65,751,pauliopt_steiner_clifford,36019,24122,5721,5281,4725.311089
17,65,751,paulihedral,1078776,19884,1079211,1078216,2425.964224
18,65,751,paulihedral,999906,19065,1000307,999348,2182.764579
18,65,751,pauliopt_steiner_nc,36900,17790,36443,35227,2130.536062
14,65,751,pauliopt_steiner_clifford,35953,23979,5431,5045,4186.878867
19,65,751,paulihedral,1034656,19345,1035086,1034095,1491.26099
16,65,751,pauliopt_steiner_clifford,35702,23742,5528,5128,3559.304402
19,65,751,pauliopt_steiner_nc,38044,18267,37729,36503,1600.58953
15,65,751,pauliopt_steiner_clifford,35663,23735,5561,5174,4016.07622
17,65,751,pauliopt_steiner_clifford,36091,24016,5463,5036,3541.772616
18,65,751,pauliopt_steiner_clifford,36037,23950,5614,5199,2571.292061
19,65,751,pauliopt_steiner_clifford,36232,24186,5687,5254,2266.863537


==> figures/fixed_ithaca.csv <==
n_rep,num_qubits,n_gadgets,method,cx,u3,depth,2q_depth,time
0,65,1,paulihedral,70,11,32,30,0.50514
0,65,1,pauliopt_steiner_nc,62,11,51,48,0.469652
0,65,1,naive,62,11,65,62,0.470319
2,65,1,paulihedral,222,53,57,54,0.468569
1,65,1,paulihedral,172,57,51,49,0.473715
1,65,1,naive,132,57,61,58,0.471166
0,65,1,tket_uccs_set,10,71,9,6,0.564262
0,65,1,tket_uccs_pair,10,71,9,6,0.572726
1,65,1,pauliopt_steiner_nc,148,57,71,68,0.589309
2,65,1,naive,136,53,59,56,0.036261
3,65,1,paulihedral,190,69,73,70,0.044392
3,65,1,naive,134,69,61,58,0.04619
4,65,1,paulihedral,53,54,32,29,0.04337
2,65,1,pauliopt_steiner_nc,156,53,67,64,0.88697
1,65,1,pauliopt_steiner_clifford,654,151,206,177,1.686413
2,65,1,tket_uccs_set,267,92,69,66,1.700309
0,65,1,pauliopt_steiner_clifford,184,15,76,73,1.784713
3,65,1,pauliopt_steiner_nc,146,69,67,64,0.892026
4,65,1,naive,118,83,59,56,0.045318
5,65,1,paulihedral,108,41,27,24,0.03584
2,65,1,tket_uccs_pair,267,92,69,66,2.192739
1,65,1,tket_uccs_set,247,94,75,71,2.44201
1,65,1,tket_uccs_pair,247,94,75,71,2.328201
4,65,1,pauliopt_steiner_nc,146,83,59,56,0.764711
5,65,1,naive,124,51,75,72,0.034821
3,65,1,tket_uccs_pair,526,100,131,128,1.731116
3,65,1,tket_uccs_set,526,100,131,128,1.772309
6,65,1,paulihedral,154,72,66,63,0.057249
3,65,1,pauliopt_steiner_clifford,429,134,173,149,1.909035
2,65,1,pauliopt_steiner_clifford,507,134,209,182,2.035638
6,65,1,naive,132,83,61,58,0.047605
4,65,1,tket_uccs_pair,870,107,196,192,1.82742
4,65,1,tket_uccs_set,870,107,196,192,1.98272
7,65,1,paulihedral,170,57,51,48,0.037054
5,65,1,pauliopt_steiner_nc,124,51,59,58,0.874615
7,65,1,naive,132,57,53,52,0.040437
5,65,1,tket_uccs_pair,503,91,111,106,1.564411
5,65,1,tket_uccs_set,503,91,111,106,1.687425
6,65,1,pauliopt_steiner_nc,136,83,57,54,0.93881
8,65,1,paulihedral,206,39,67,64,0.034783
4,65,1,pauliopt_steiner_clifford,481,169,201,175,1.979726
7,65,1,pauliopt_steiner_nc,156,57,71,68,0.910599
8,65,1,naive,132,39,93,90,0.035123
5,65,1,pauliopt_steiner_clifford,585,131,189,171,1.950002
9,65,1,paulihedral,206,59,67,64,0.038358
8,65,1,tket_uccs_set,123,85,34,31,1.092488
8,65,1,tket_uccs_pair,123,85,34,31,1.083641
6,65,1,tket_uccs_set,849,107,207,202,2.022353
6,65,1,tket_uccs_pair,849,107,207,202,2.045988
9,65,1,naive,148,59,81,78,0.041592
7,65,1,tket_uccs_set,612,94,175,170,1.67973
7,65,1,tket_uccs_pair,612,94,175,170,1.681203
8,65,1,pauliopt_steiner_nc,148,39,65,64,0.898561
6,65,1,pauliopt_steiner_clifford,546,177,208,179,2.006949
10,65,1,paulihedral,206,33,60,57,0.032762
10,65,1,naive,114,33,69,66,0.028054
11,65,1,paulihedral,37,5,40,37,0.014582
7,65,1,pauliopt_steiner_clifford,588,140,225,195,1.978563
11,65,1,tket_uccs_set,4,68,7,4,0.234014
11,65,1,tket_uccs_pair,4,68,7,4,0.235765
9,65,1,pauliopt_steiner_nc,152,59,67,64,0.929453
11,65,1,naive,48,5,51,48,0.016301
9,65,1,tket_uccs_set,503,95,111,106,1.598094
12,65,1,paulihedral,195,43,67,64,0.035096
9,65,1,tket_uccs_pair,503,95,111,106,1.582702
10,65,1,tket_uccs_set,83,82,31,28,0.896944
10,65,1,tket_uccs_pair,83,82,31,28,0.908655
10,65,1,pauliopt_steiner_nc,122,33,67,64,0.90789
12,65,1,naive,124,43,73,70,0.034613
8,65,1,pauliopt_steiner_clifford,655,104,193,176,2.012379
13,65,1,paulihedral,116,73,53,51,0.041821
11,65,1,pauliopt_steiner_nc,48,5,51,48,0.809264
13,65,1,naive,122,73,57,56,0.047208
14,65,1,paulihedral,175,31,58,55,0.030205
12,65,1,pauliopt_steiner_nc,144,43,65,62,0.834372
9,65,1,pauliopt_steiner_clifford,698,148,191,166,2.000209
12,65,1,tket_uccs_pair,197,87,71,68,1.176349
12,65,1,tket_uccs_set,197,87,71,68,1.225556
14,65,1,naive,108,31,77,74,0.033809
13,65,1,pauliopt_steiner_nc,138,73,57,54,0.765007
10,65,1,pauliopt_steiner_clifford,917,118,213,193,1.864696
15,65,1,paulihedral,195,27,49,46,0.029645
12,65,1,pauliopt_steiner_clifford,682,147,198,175,1.483292
15,65,1,naive,118,27,81,78,0.030044
14,65,1,tket_uccs_set,85,81,31,28,0.985441
14,65,1,tket_uccs_pair,85,81,31,28,0.946642
14,65,1,pauliopt_steiner_nc,148,31,63,60,0.83872
11,65,1,pauliopt_steiner_clifford,226,9,124,120,2.150086
15,65,1,tket_uccs_set,136,79,59,55,0.698723
16,65,1,paulihedral,132,51,38,36,0.037952
17,65,1,paulihedral,31,57,31,28,0.029047
16,65,1,naive,124,69,55,52,0.042852
13,65,1,tket_uccs_set,870,102,195,192,1.833946
15,65,1,tket_uccs_pair,136,79,59,55,0.775963
13,65,1,tket_uccs_pair,870,102,195,192,1.838637
15,65,1,pauliopt_steiner_nc,150,27,63,60,0.922942
13,65,1,pauliopt_steiner_clifford,578,195,232,202,1.965448
17,65,1,naive,122,91,51,50,0.048652
18,65,1,paulihedral,94,13,36,34,0.019885
16,65,1,pauliopt_steiner_nc,140,69,55,52,0.886011
18,65,1,naive,100,13,103,100,0.024601
18,65,1,tket_uccs_set,28,72,17,14,0.588627
18,65,1,tket_uccs_pair,28,72,17,14,0.576255
14,65,1,pauliopt_steiner_clifford,383,65,123,110,2.034231
16,65,1,pauliopt_steiner_clifford,384,131,178,152,1.308455
17,65,1,pauliopt_steiner_nc,126,91,53,50,0.886815
19,65,1,paulihedral,32,59,32,29,0.051602
19,65,1,naive,126,91,47,46,0.030173
15,65,1,pauliopt_steiner_clifford,617,63,160,151,2.107692
18,65,1,pauliopt_steiner_nc,136,13,67,66,0.884716
16,65,1,tket_uccs_pair,358,100,109,105,1.95476
16,65,1,tket_uccs_set,358,100,109,105,2.050577
17,65,1,tket_uccs_set,934,111,189,185,1.928168
17,65,1,tket_uccs_pair,934,111,189,185,1.943928
19,65,1,pauliopt_steiner_nc,126,91,55,52,0.740433
17,65,1,pauliopt_steiner_clifford,955,257,348,320,2.403432
0,65,51,paulihedral,7122,1561,2016,1900,1.425585
18,65,1,pauliopt_steiner_clifford,432,36,127,119,2.322074
19,65,1,tket_uccs_set,1009,111,285,280,2.398016
19,65,1,tket_uccs_pair,1009,111,285,280,2.205745
19,65,1,pauliopt_steiner_clifford,409,176,177,155,2.476369
0,65,51,naive,5854,1624,3212,3128,2.042722
1,65,51,paulihedral,7141,1729,2100,1987,2.183858
1,65,51,naive,5830,1692,3213,3126,1.71779
2,65,51,paulihedral,7653,1755,2163,2051,1.827152
2,65,51,naive,6080,1591,3439,3343,2.001251
3,65,51,paulihedral,7920,1842,2228,2111,2.529681
0,65,51,pauliopt_steiner_clifford,8024,3272,1704,1640,34.207657
0,65,51,tket_uccs_set,29247,1224,14414,14061,36.439709
3,65,51,naive,6342,1686,3365,3279,2.527166
2,65,51,pauliopt_steiner_clifford,8370,3373,1550,1493,36.819263
1,65,51,pauliopt_steiner_nc,6684,1712,4126,4038,38.938116
0,65,51,pauliopt_steiner_nc,7190,1699,3588,3495,40.045402
1,65,51,pauliopt_steiner_clifford,8330,3415,1635,1581,39.034369
1,65,51,tket_uccs_pair,23530,1619,11253,11004,40.533692
4,65,51,paulihedral,7981,1660,2149,2030,1.994206
2,65,51,pauliopt_steiner_nc,6910,1649,3169,3078,39.898554
1,65,51,tket_uccs_set,29331,1307,13478,13145,42.58654
4,65,51,naive,5932,1611,3166,3074,1.617797
0,65,51,tket_uccs_pair,23745,1508,11112,10884,43.497989
2,65,51,tket_uccs_set,29099,1181,14400,14036,43.17158
5,65,51,paulihedral,7187,1599,2059,1954,2.031893
2,65,51,tket_uccs_pair,26862,1501,12339,12137,44.869349
5,65,51,naive,6058,1650,3171,3078,2.183129
3,65,51,tket_uccs_pair,28360,1573,12007,11779,43.751855
3,65,51,pauliopt_steiner_nc,7096,1837,3246,3149,41.604146
6,65,51,paulihedral,6778,1382,1752,1641,2.48322
3,65,51,tket_uccs_set,35288,1267,15555,15216,47.523208
6,65,51,naive,5696,1458,3131,3048,2.017868
3,65,51,pauliopt_steiner_clifford,8311,3542,1487,1427,34.854688
7,65,51,paulihedral,7380,1671,1877,1770,4.907937
4,65,51,tket_uccs_pair,20508,1466,9313,9095,37.616952
4,65,51,pauliopt_steiner_clifford,8184,3341,1425,1367,36.667619
4,65,51,pauliopt_steiner_nc,6250,1602,3161,3072,37.273622
7,65,51,naive,5766,1624,3028,2939,1.999886
5,65,51,pauliopt_steiner_clifford,8331,3446,1456,1403,37.685473
4,65,51,tket_uccs_set,30498,1192,13266,12972,42.335113
5,65,51,pauliopt_steiner_nc,7218,1749,3479,3384,40.263388
8,65,51,paulihedral,7009,1428,1895,1781,2.363095
6,65,51,pauliopt_steiner_nc,6394,1546,3020,2932,36.332969
5,65,51,tket_uccs_pair,25650,1533,11038,10812,42.740356
6,65,51,tket_uccs_set,27690,1067,13033,12716,40.621166
6,65,51,tket_uccs_pair,21535,1360,10046,9858,39.186517
8,65,51,naive,5584,1406,2991,2907,2.123095
6,65,51,pauliopt_steiner_clifford,8318,3355,1556,1500,37.051803
5,65,51,tket_uccs_set,30708,1204,15327,14919,45.420623
9,65,51,paulihedral,7135,1533,1991,1881,1.988068
9,65,51,naive,5786,1458,3176,3094,2.008593
7,65,51,tket_uccs_set,31628,1260,13719,13384,39.306456
10,65,51,paulihedral,7158,1655,1847,1737,2.932648
7,65,51,tket_uccs_pair,26332,1557,11331,11118,41.2732
10,65,51,naive,5812,1629,2988,2902,2.101342
7,65,51,pauliopt_steiner_clifford,8188,3275,1678,1623,35.955188
8,65,51,tket_uccs_set,27789,1077,12886,12540,37.481544
7,65,51,pauliopt_steiner_nc,6902,1712,3314,3227,42.257142
11,65,51,paulihedral,7419,1481,1903,1798,1.697736
8,65,51,tket_uccs_pair,21691,1354,9391,9178,38.143982
11,65,51,naive,5824,1414,3160,3075,1.651857
9,65,51,tket_uccs_pair,18382,1296,8571,8386,34.499626
8,65,51,pauliopt_steiner_nc,6502,1464,3402,3317,38.182994
8,65,51,pauliopt_steiner_clifford,8257,3335,1578,1518,37.212311
9,65,51,pauliopt_steiner_nc,6500,1491,3712,3624,35.604818
12,65,51,paulihedral,6666,1557,1781,1674,2.063772
10,65,51,pauliopt_steiner_nc,6636,1745,3330,3234,33.147192
12,65,51,naive,5624,1547,2982,2894,1.287806
10,65,51,pauliopt_steiner_clifford,8208,3372,1527,1471,31.378419
9,65,51,pauliopt_steiner_clifford,8262,3298,1587,1534,38.423702
13,65,51,paulihedral,6944,1517,1859,1754,2.413861
9,65,51,tket_uccs_set,26998,1023,13834,13479,43.941808
13,65,51,naive,5548,1496,2977,2891,1.9065
10,65,51,tket_uccs_set,28466,1193,14231,13836,44.755255
10,65,51,tket_uccs_pair,22284,1534,10267,10047,44.495341
14,65,51,paulihedral,7739,1807,2039,1931,3.354017
11,65,51,tket_uccs_set,29695,1019,12991,12699,44.585631
11,65,51,tket_uccs_pair,25061,1272,11358,11185,39.231439
13,65,51,tket_uccs_pair,25210,1347,11657,11478,29.552792
11,65,51,pauliopt_steiner_clifford,8143,3320,1508,1447,36.361967
14,65,51,naive,6228,1754,3305,3213,2.370995
15,65,51,paulihedral,7612,1786,2060,1951,2.353406
11,65,51,pauliopt_steiner_nc,6830,1486,3183,3088,41.085475
12,65,51,pauliopt_steiner_clifford,8180,3389,1528,1472,36.903541
12,65,51,pauliopt_steiner_nc,6702,1666,3500,3409,38.451888
15,65,51,naive,5794,1633,3030,2942,2.231949
13,65,51,pauliopt_steiner_clifford,8149,3355,1532,1476,34.567509
12,65,51,tket_uccs_pair,25120,1463,11890,11679,42.763679
13,65,51,pauliopt_steiner_nc,6394,1581,2942,2855,38.261325
13,65,51,tket_uccs_set,24613,1126,12071,11723,39.955884
16,65,51,paulihedral,7362,1772,2030,1917,2.493565
16,65,51,naive,6028,1721,3131,3041,2.225371
12,65,51,tket_uccs_set,29884,1209,14656,14274,49.211339
17,65,51,paulihedral,7211,1566,1934,1807,2.37743
14,65,51,tket_uccs_set,27596,1252,14613,14164,43.385483
14,65,51,pauliopt_steiner_nc,7088,1907,3689,3592,38.467121
14,65,51,tket_uccs_pair,24739,1670,11273,11018,43.453131
17,65,51,naive,5756,1580,3143,3054,1.972148
14,65,51,pauliopt_steiner_clifford,8301,3383,1564,1509,37.11597
18,65,51,paulihedral,7731,1694,2100,1986,2.81873
15,65,51,tket_uccs_pair,21987,1487,9431,9238,34.337273
15,65,51,tket_uccs_set,25720,1237,12954,12563,41.737144
15,65,51,pauliopt_steiner_clifford,8308,3288,1554,1506,38.102814
18,65,51,naive,6024,1614,3284,3195,2.381873
16,65,51,tket_uccs_set,28811,1304,14968,14524,42.006322
15,65,51,pauliopt_steiner_nc,6886,1767,3533,3441,43.545048
19,65,51,paulihedral,6984,1586,2056,1938,1.946774
16,65,51,pauliopt_steiner_clifford,8351,3487,1591,1534,40.42949
19,65,51,naive,5714,1614,3147,3058,1.996041
16,65,51,pauliopt_steiner_nc,6804,1854,3352,3257,44.199679
17,65,51,tket_uccs_set,29554,1105,14101,13728,42.646679
16,65,51,tket_uccs_pair,29737,1619,13758,13540,46.267905
17,65,51,tket_uccs_pair,24814,1453,11753,11544,42.444052
17,65,51,pauliopt_steiner_clifford,8300,3380,1883,1818,36.301102
0,65,101,paulihedral,13878,3226,3817,3597,5.625806
17,65,51,pauliopt_steiner_nc,7052,1658,3996,3900,43.413054
0,65,101,naive,12088,3401,6225,6053,4.967506
18,65,51,tket_uccs_pair,25359,1501,10598,10380,40.433829
18,65,51,pauliopt_steiner_nc,6776,1761,3127,3027,38.653732
18,65,51,pauliopt_steiner_clifford,8320,3520,1586,1526,36.009845
18,65,51,tket_uccs_set,30591,1134,15329,14969,48.62574
1,65,101,paulihedral,14655,3202,3758,3545,8.652056
1,65,101,naive,12076,3226,6399,6217,4.650366
2,65,101,paulihedral,13736,3188,3893,3671,5.546447
19,65,51,pauliopt_steiner_clifford,8292,3419,1595,1534,32.176
19,65,51,tket_uccs_pair,26376,1480,11178,10956,38.627263
19,65,51,pauliopt_steiner_nc,6300,1658,3662,3573,37.408099
2,65,101,naive,11666,3149,6167,5988,5.045849
19,65,51,tket_uccs_set,30323,1193,13481,13176,47.495547
3,65,101,paulihedral,14206,3137,3826,3592,4.053193
0,65,101,pauliopt_steiner_nc,12660,3197,6407,6233,72.901694
1,65,101,pauliopt_steiner_nc,13276,3034,6627,6458,64.374774
3,65,101,naive,11510,3121,6303,6131,4.553905
0,65,101,tket_uccs_pair,51132,3189,24498,24001,84.010549
1,65,101,tket_uccs_pair,46923,2995,21536,21116,77.975198
0,65,101,tket_uccs_set,61863,2359,29350,28567,87.367062
0,65,101,pauliopt_steiner_clifford,11459,4894,2058,1968,84.86826
4,65,101,paulihedral,13101,3119,3812,3587,5.097296
2,65,101,tket_uccs_pair,48129,2891,21588,21133,74.010105
4,65,101,naive,11736,3306,6104,5926,4.486024
1,65,101,tket_uccs_set,64970,2261,30077,29343,90.986852
1,65,101,pauliopt_steiner_clifford,11512,4899,1887,1802,85.903826
5,65,101,paulihedral,14531,3105,3839,3617,3.629373
2,65,101,pauliopt_steiner_nc,13750,3244,6683,6501,76.504172
2,65,101,tket_uccs_set,62344,2184,27560,26837,89.816686
5,65,101,naive,11606,2971,6114,5942,4.423946
3,65,101,tket_uccs_pair,46316,2845,21885,21438,76.651511
2,65,101,pauliopt_steiner_clifford,11387,4811,1967,1873,84.216185
6,65,101,paulihedral,13816,3341,3931,3715,4.047711
3,65,101,pauliopt_steiner_nc,12904,3057,6342,6169,75.4234
3,65,101,tket_uccs_set,61723,2112,27641,26959,85.548743
6,65,101,naive,11650,3256,6027,5851,4.786942
4,65,101,pauliopt_steiner_clifford,11005,4747,2007,1922,67.334397
4,65,101,pauliopt_steiner_nc,12810,3242,5891,5717,71.564431
4,65,101,tket_uccs_set,60827,2145,28613,27953,82.469883
7,65,101,paulihedral,15237,3429,4253,4015,8.574426
3,65,101,pauliopt_steiner_clifford,11585,4868,1944,1847,90.066701
4,65,101,tket_uccs_pair,48736,3002,24684,24207,82.932349
7,65,101,naive,12150,3321,6185,6007,4.878432
5,65,101,tket_uccs_pair,46389,2764,21918,21501,75.637106
8,65,101,paulihedral,14519,3293,4032,3814,5.429536
5,65,101,tket_uccs_set,61410,2066,28004,27334,82.480955
8,65,101,naive,11848,3158,6358,6174,4.621847
5,65,101,pauliopt_steiner_nc,13740,3076,6394,6219,81.951845
5,65,101,pauliopt_steiner_clifford,11091,4828,1855,1769,81.826328
9,65,101,paulihedral,14824,3204,3931,3711,5.930698
6,65,101,pauliopt_steiner_nc,13342,3511,6151,5968,77.628621
7,65,101,tket_uccs_set,67000,2248,28894,28211,74.391972
6,65,101,tket_uccs_set,61012,2259,28397,27607,86.312404
6,65,101,tket_uccs_pair,48855,3030,22050,21584,84.446074
7,65,101,tket_uccs_pair,45154,3129,22023,21579,73.777132
9,65,101,naive,11606,2991,6179,6012,5.287081
6,65,101,pauliopt_steiner_clifford,11207,4802,1817,1746,82.926907
10,65,101,paulihedral,14444,3460,4044,3818,4.270594
10,65,101,naive,11734,3324,6051,5878,4.277948
7,65,101,pauliopt_steiner_nc,14196,3535,6458,6269,78.144536
8,65,101,pauliopt_steiner_clifford,11377,4959,1964,1878,67.972625
11,65,101,paulihedral,13068,3077,3607,3401,3.189628
7,65,101,pauliopt_steiner_clifford,11391,4874,1937,1848,85.559514
8,65,101,tket_uccs_set,62687,2180,27515,26802,85.375845
8,65,101,tket_uccs_pair,50317,2868,22607,22195,84.107858
11,65,101,naive,11550,3168,5969,5808,4.557103
8,65,101,pauliopt_steiner_nc,13534,3310,7317,7128,83.220907
9,65,101,pauliopt_steiner_nc,11600,2688,5419,5260,68.669077
9,65,101,tket_uccs_pair,43085,2692,19770,19375,78.280388
12,65,101,paulihedral,14752,3501,4011,3790,4.356331
9,65,101,tket_uccs_set,57174,2065,26126,25471,85.883246
12,65,101,naive,11676,3175,6214,6048,5.2671
10,65,101,tket_uccs_set,64647,2261,28875,28088,72.800802
13,65,101,paulihedral,13666,2913,3565,3340,3.029147
9,65,101,pauliopt_steiner_clifford,11356,4947,1779,1694,85.114483
10,65,101,tket_uccs_pair,51981,3101,23457,23021,83.474152
13,65,101,naive,11066,2998,5919,5739,3.347879
10,65,101,pauliopt_steiner_nc,12998,3466,6188,6003,84.269448
10,65,101,pauliopt_steiner_clifford,11397,4895,2101,2008,89.099881
11,65,101,tket_uccs_set,58719,2243,27664,26941,84.570046
14,65,101,paulihedral,12923,3068,3773,3553,3.893492
11,65,101,pauliopt_steiner_nc,12908,3154,5923,5746,69.683627
11,65,101,tket_uccs_pair,49982,2979,22465,22015,80.696651
14,65,101,naive,11566,3165,6128,5959,5.399708
11,65,101,pauliopt_steiner_clifford,11210,4796,2040,1949,78.911292
12,65,101,pauliopt_steiner_nc,13952,3353,7360,7177,72.486643
13,65,101,tket_uccs_pair,43304,2706,20183,19786,67.122166
15,65,101,paulihedral,14155,3365,4011,3784,5.681824
12,65,101,tket_uccs_set,63152,2241,28458,27769,83.620809
12,65,101,tket_uccs_pair,52463,2943,23280,22827,82.020842
15,65,101,naive,11762,3225,6408,6234,4.423574
12,65,101,pauliopt_steiner_clifford,11306,4851,1891,1800,82.41832
13,65,101,pauliopt_steiner_nc,12282,3147,6030,5846,74.434133
13,65,101,tket_uccs_set,56905,1946,25268,24683,80.706244
16,65,101,paulihedral,14213,3380,3973,3756,9.32814
16,65,101,naive,11974,3334,6188,6019,5.482031
13,65,101,pauliopt_steiner_clifford,11129,4861,1969,1883,80.147749
14,65,101,pauliopt_steiner_nc,11618,2872,6592,6435,69.330719
17,65,101,paulihedral,14066,3228,3885,3664,4.177889
14,65,101,pauliopt_steiner_clifford,11162,4753,1803,1720,68.221515
14,65,101,tket_uccs_pair,48845,3009,22961,22523,80.542668
14,65,101,tket_uccs_set,64704,2121,29095,28391,83.437747
17,65,101,naive,11592,3286,6049,5882,4.552975
18,65,101,paulihedral,14390,3222,4141,3912,7.297596
15,65,101,tket_uccs_pair,45413,2951,22043,21612,78.690134
15,65,101,tket_uccs_set,62340,2116,27476,26851,82.903424
15,65,101,pauliopt_steiner_nc,12436,3176,6605,6432,74.20575
18,65,101,naive,12036,3324,6380,6205,4.914413
16,65,101,tket_uccs_set,67074,2266,28090,27438,77.862537
16,65,101,tket_uccs_pair,45218,3069,20980,20515,77.143702
16,65,101,pauliopt_steiner_clifford,11546,4917,2110,2007,70.837982
15,65,101,pauliopt_steiner_clifford,11441,5029,1933,1843,84.91229
19,65,101,paulihedral,13705,2976,3739,3523,5.222863
16,65,101,pauliopt_steiner_nc,13766,3491,6535,6357,80.217869
19,65,101,naive,11230,3035,5823,5654,4.188071
17,65,101,tket_uccs_pair,48868,3013,22277,21831,73.728644
17,65,101,pauliopt_steiner_nc,12486,3329,6374,6199,73.182194
0,65,151,paulihedral,21436,5098,5866,5528,11.109383
17,65,101,pauliopt_steiner_clifford,11035,4832,1890,1802,73.154516
17,65,101,tket_uccs_set,61779,2274,28587,27907,88.772955
0,65,151,naive,17738,4856,9551,9281,6.683733
1,65,151,paulihedral,20745,4948,5761,5439,4.879498
18,65,101,tket_uccs_pair,49860,3112,23354,22875,83.460039
18,65,101,tket_uccs_set,64872,2272,29899,29150,87.526776
1,65,151,naive,17124,4776,9033,8783,6.890371
18,65,101,pauliopt_steiner_nc,13754,3583,7156,6969,85.325408
19,65,101,tket_uccs_pair,43974,2793,21392,20958,72.462567
18,65,101,pauliopt_steiner_clifford,11244,4871,2024,1934,82.366188
19,65,101,tket_uccs_set,59691,2080,27407,26742,82.277148
2,65,151,paulihedral,22241,4573,5718,5390,10.18445
19,65,101,pauliopt_steiner_nc,12590,3042,6282,6102,79.45677
19,65,101,pauliopt_steiner_clifford,11250,4815,1993,1916,80.129008
2,65,151,naive,17738,4535,9444,9184,7.696668
3,65,151,paulihedral,20605,4639,5753,5426,6.832804
0,65,151,pauliopt_steiner_nc,20112,4814,11235,10975,95.774999
0,65,151,tket_uccs_pair,74940,4414,34043,33374,110.236297
3,65,151,naive,17122,4618,9294,9040,7.399859
1,65,151,pauliopt_steiner_nc,19046,4812,9529,9250,101.804547
0,65,151,tket_uccs_set,98874,3235,43893,42860,132.252631
1,65,151,tket_uccs_pair,73138,4397,34607,33890,118.814804
1,65,151,tket_uccs_set,95873,3117,41214,40191,125.58228
4,65,151,paulihedral,20613,4340,5554,5242,11.567276
4,65,151,naive,17024,4407,9366,9104,4.643089
2,65,151,tket_uccs_pair,73996,4161,33809,33195,113.136596
0,65,151,pauliopt_steiner_clifford,14325,6269,2287,2170,139.586993
5,65,151,paulihedral,21757,4927,6037,5715,9.512985
2,65,151,tket_uccs_set,95362,3093,41726,40730,126.878134
1,65,151,pauliopt_steiner_clifford,14337,6254,2308,2203,142.011022
5,65,151,naive,17670,4838,9442,9178,8.246811
2,65,151,pauliopt_steiner_nc,20112,4797,10458,10180,120.403196
3,65,151,tket_uccs_pair,73240,4216,33051,32419,113.40812
3,65,151,pauliopt_steiner_nc,19016,4577,9381,9125,111.166683
6,65,151,paulihedral,21838,5013,5957,5621,6.965467
3,65,151,tket_uccs_set,96194,2970,42021,41143,128.735372
2,65,151,pauliopt_steiner_clifford,14175,6209,2160,2048,134.978094
6,65,151,naive,17666,5003,9328,9063,6.756873
4,65,151,tket_uccs_pair,68434,3984,33908,33296,111.254918
3,65,151,pauliopt_steiner_clifford,14208,6258,2081,1977,137.686858
4,65,151,pauliopt_steiner_nc,18970,4305,8835,8571,106.9034
4,65,151,tket_uccs_set,88221,3072,39204,38218,123.698214
7,65,151,paulihedral,20297,4310,5508,5197,7.457846
7,65,151,naive,16696,4228,9202,8944,7.065038
5,65,151,tket_uccs_set,96140,3130,41594,40664,109.11965
8,65,151,paulihedral,21155,4530,5585,5256,9.51686
4,65,151,pauliopt_steiner_clifford,14187,6125,2339,2237,129.885757
5,65,151,tket_uccs_pair,75406,4324,35046,34386,122.663241
5,65,151,pauliopt_steiner_nc,19638,4969,10102,9829,118.352807
8,65,151,naive,17474,4634,9145,8891,6.601814
5,65,151,pauliopt_steiner_clifford,14279,6260,2316,2194,128.144319
6,65,151,tket_uccs_pair,71180,4527,32614,31925,115.762893
6,65,151,tket_uccs_set,99258,3233,43636,42597,123.132728
9,65,151,paulihedral,20598,4647,5595,5270,12.378876
7,65,151,tket_uccs_pair,59751,3890,29822,29231,103.74461
9,65,151,naive,16846,4502,9168,8916,7.405077
6,65,151,pauliopt_steiner_nc,19108,4807,9946,9685,123.205094
7,65,151,tket_uccs_set,88342,2824,37473,36612,115.791787
10,65,151,paulihedral,22238,5144,6078,5742,6.240434
7,65,151,pauliopt_steiner_nc,17072,3674,8605,8385,101.472575
6,65,151,pauliopt_steiner_clifford,14414,6386,2122,2027,146.656279
10,65,151,naive,17914,4867,9488,9223,6.912857
8,65,151,tket_uccs_set,92500,3128,41687,40675,107.431919
11,65,151,paulihedral,22141,4907,5926,5598,6.944497
8,65,151,tket_uccs_pair,70855,4195,32840,32222,113.313514
8,65,151,pauliopt_steiner_nc,18104,4239,9779,9524,103.281467
7,65,151,pauliopt_steiner_clifford,14061,6235,2165,2060,132.658215
11,65,151,naive,17394,4617,9507,9248,6.5129
9,65,151,tket_uccs_pair,69733,4115,33250,32636,111.286992
10,65,151,pauliopt_steiner_nc,18208,4532,9334,9079,77.396346
12,65,151,paulihedral,22102,4766,5915,5601,5.448629
9,65,151,tket_uccs_set,89655,3058,40393,39375,120.434117
8,65,151,pauliopt_steiner_clifford,14092,6104,2263,2166,133.601871
12,65,151,naive,17080,4393,9251,8996,6.659425
9,65,151,pauliopt_steiner_nc,18240,4232,9820,9566,112.272789
13,65,151,paulihedral,21172,4650,5835,5490,6.551277
10,65,151,tket_uccs_pair,69868,4468,32427,31758,110.063266
10,65,151,tket_uccs_set,93894,3155,41238,40260,120.240364
9,65,151,pauliopt_steiner_clifford,14078,6149,2315,2220,139.447932
13,65,151,naive,17010,4482,9105,8844,8.297706
10,65,151,pauliopt_steiner_clifford,14070,6109,2328,2218,132.412305
11,65,151,tket_uccs_pair,67662,4183,32129,31495,110.153679
11,65,151,tket_uccs_set,93455,3034,40134,39231,120.271025
14,65,151,paulihedral,21407,4770,5747,5408,13.943945
14,65,151,naive,17720,4731,9602,9347,7.489355
11,65,151,pauliopt_steiner_nc,18340,4458,8773,8512,118.619318
12,65,151,tket_uccs_pair,68529,4001,32992,32411,108.991377
12,65,151,tket_uccs_set,89275,2986,38742,37775,114.813148
15,65,151,paulihedral,20581,4739,5573,5249,6.637836
11,65,151,pauliopt_steiner_clifford,14366,6418,2154,2041,139.643688
15,65,151,naive,17592,4706,9348,9092,6.641787
12,65,151,pauliopt_steiner_nc,19794,4450,9788,9534,116.912796
13,65,151,tket_uccs_pair,70727,4114,33301,32672,115.561474
13,65,151,tket_uccs_set,89424,3042,40243,39269,124.18937
12,65,151,pauliopt_steiner_clifford,13970,6109,2809,2690,134.72234
16,65,151,paulihedral,22996,5121,6177,5853,13.901967
13,65,151,pauliopt_steiner_nc,18898,4567,8685,8406,123.921166
16,65,151,naive,17646,4928,9272,9008,7.101232
14,65,151,tket_uccs_set,91846,3131,39856,38884,111.389442
14,65,151,tket_uccs_pair,73090,4261,33049,32369,115.857635
13,65,151,pauliopt_steiner_clifford,14273,6246,2478,2358,139.411577
17,65,151,paulihedral,22137,4854,5846,5527,10.270679
17,65,151,naive,17470,4611,9341,9080,7.466965
14,65,151,pauliopt_steiner_nc,19668,4811,9354,9066,122.267916
14,65,151,pauliopt_steiner_clifford,14690,6443,2531,2408,120.227612
15,65,151,tket_uccs_pair,71112,4432,32560,31872,103.378601
18,65,151,paulihedral,21949,5078,6009,5670,8.603463
15,65,151,tket_uccs_set,94363,3235,43195,42199,125.524162
15,65,151,pauliopt_steiner_nc,18502,4529,8272,8008,114.515229
18,65,151,naive,17380,4700,9249,8989,6.331859
15,65,151,pauliopt_steiner_clifford,14455,6421,2105,2000,127.275782
16,65,151,tket_uccs_pair,77498,4549,36176,35499,119.36423
19,65,151,paulihedral,21628,4669,5725,5391,13.928367
16,65,151,tket_uccs_set,97113,3278,43341,42288,128.979003
16,65,151,pauliopt_steiner_nc,19482,4946,9143,8874,117.359028
19,65,151,naive,17070,4429,9251,8993,6.51529
17,65,151,tket_uccs_pair,65135,4243,31081,30427,106.139497
17,65,151,tket_uccs_set,93866,3167,40635,39630,115.831407
17,65,151,pauliopt_steiner_nc,18060,4208,8391,8148,107.144821
0,65,201,paulihedral,28787,6409,7755,7322,16.260297
16,65,151,pauliopt_steiner_clifford,14444,6325,2309,2192,136.296157
0,65,201,naive,23432,6227,12348,12002,9.054802
18,65,151,tket_uccs_pair,72873,4370,33431,32776,107.34388
18,65,151,pauliopt_steiner_nc,17926,4492,9139,8880,105.481684
1,65,201,paulihedral,28164,6593,7791,7347,10.83619
18,65,151,tket_uccs_set,94362,3188,41740,40733,127.897462
17,65,151,pauliopt_steiner_clifford,14382,6432,2401,2284,143.213137
19,65,151,tket_uccs_pair,62978,4025,29853,29262,96.756892
1,65,201,naive,22794,6272,11996,11650,11.860358
19,65,151,tket_uccs_set,87034,2849,37857,37039,114.98562
2,65,201,paulihedral,27630,6320,7891,7464,13.607548
18,65,151,pauliopt_steiner_clifford,14368,6411,2448,2335,136.543622
2,65,201,naive,22838,6132,12091,11744,10.509107
19,65,151,pauliopt_steiner_nc,18742,4431,9232,8963,113.95015
19,65,151,pauliopt_steiner_clifford,13977,6220,2411,2296,128.686013
3,65,201,paulihedral,28166,6402,7480,7033,18.395667
0,65,201,tket_uccs_pair,95109,5600,44406,43566,137.546541
0,65,201,tket_uccs_set,127028,3880,54349,53065,162.469322
0,65,201,pauliopt_steiner_nc,26338,6204,13879,13522,149.778909
3,65,201,naive,23324,6369,12378,12018,8.774689
1,65,201,tket_uccs_pair,87463,5776,40598,39726,143.144677
4,65,201,paulihedral,30113,6707,8140,7693,11.478786
1,65,201,tket_uccs_set,127082,4022,54534,53384,164.183302
1,65,201,pauliopt_steiner_nc,25700,6615,12615,12257,151.71803
4,65,201,naive,23784,6241,12271,11933,8.637373
2,65,201,tket_uccs_pair,88540,5614,41337,40522,143.711191
2,65,201,pauliopt_steiner_nc,22948,5453,10854,10536,142.280078
0,65,201,pauliopt_steiner_clifford,17405,7694,2995,2851,206.784157
2,65,201,tket_uccs_set,130842,3842,55217,54035,166.204701
5,65,201,paulihedral,29287,6290,8021,7586,16.121888
3,65,201,tket_uccs_pair,90761,5811,41576,40738,136.586024
5,65,201,naive,23284,6193,12400,12061,10.261787
1,65,201,pauliopt_steiner_clifford,16701,7369,2595,2458,194.643035
3,65,201,tket_uccs_set,129739,4163,54952,53683,167.222895
6,65,201,paulihedral,29921,6628,7807,7372,17.140871
2,65,201,pauliopt_steiner_clifford,16946,7531,2773,2637,195.952486
3,65,201,pauliopt_steiner_nc,25460,6295,12594,12227,142.659202
6,65,201,naive,23714,6201,12287,11943,9.962865
4,65,201,tket_uccs_pair,93924,5660,43440,42549,140.59905
4,65,201,tket_uccs_set,134080,4048,54628,53448,156.205849
7,65,201,paulihedral,29026,6298,7707,7263,13.516523
4,65,201,pauliopt_steiner_nc,25098,5773,11917,11590,148.567
7,65,201,naive,23294,5952,12314,11967,10.242072
5,65,201,tket_uccs_pair,95264,5667,44883,44045,145.723079
3,65,201,pauliopt_steiner_clifford,17325,7805,2755,2605,213.938556
5,65,201,tket_uccs_set,133887,4049,56731,55527,160.101206
5,65,201,pauliopt_steiner_nc,25762,6419,13708,13353,139.114361
8,65,201,paulihedral,28281,6684,7567,7123,13.485396
8,65,201,naive,23526,6590,12385,12043,9.120554
6,65,201,tket_uccs_pair,94523,5631,44320,43455,140.448264
6,65,201,tket_uccs_set,128488,4129,54954,53770,157.437066
4,65,201,pauliopt_steiner_clifford,17667,7904,2544,2420,213.161182
9,65,201,paulihedral,27785,5992,7604,7192,11.576699
6,65,201,pauliopt_steiner_nc,25654,5948,12999,12652,145.78235
9,65,201,naive,23252,6154,12146,11814,10.803195
7,65,201,tket_uccs_pair,93305,5559,44277,43448,139.534311
5,65,201,pauliopt_steiner_clifford,17404,7646,2624,2493,210.034973
7,65,201,tket_uccs_set,127466,4029,54405,53130,166.266508
7,65,201,pauliopt_steiner_nc,23416,5430,11589,11266,129.770597
10,65,201,paulihedral,28558,6551,8025,7582,12.746378
10,65,201,naive,23572,6352,12536,12197,9.365351
6,65,201,pauliopt_steiner_clifford,17617,7832,2846,2688,210.279378
8,65,201,tket_uccs_pair,94044,5953,42124,41247,146.571995
8,65,201,pauliopt_steiner_nc,24020,5715,12357,12032,144.990356
8,65,201,tket_uccs_set,131295,4208,57783,56397,165.136208
11,65,201,paulihedral,28418,6145,7687,7253,14.662816
11,65,201,naive,23146,6073,12333,11980,7.015063
9,65,201,tket_uccs_pair,90064,5631,43374,42557,147.753995
7,65,201,pauliopt_steiner_clifford,17410,7769,2588,2444,207.860205
9,65,201,tket_uccs_set,132838,4059,56644,55389,161.769733
9,65,201,pauliopt_steiner_nc,25746,6219,13147,12790,138.013991
12,65,201,paulihedral,27950,6303,7543,7102,13.10836
12,65,201,naive,23370,6310,12355,12006,5.67191
8,65,201,pauliopt_steiner_clifford,17322,7840,2712,2556,203.948817
10,65,201,tket_uccs_pair,98501,5765,44661,43775,154.819745
10,65,201,tket_uccs_set,134987,3984,58637,57437,168.416419
13,65,201,paulihedral,29079,6414,7925,7481,12.476149
9,65,201,pauliopt_steiner_clifford,17286,7732,2434,2295,199.956816
10,65,201,pauliopt_steiner_nc,26564,6691,13304,12922,167.513717
13,65,201,naive,23196,6214,12517,12170,11.791828
11,65,201,tket_uccs_set,125409,3959,53484,52312,163.938786
11,65,201,tket_uccs_pair,94943,5500,42980,42164,151.349884
14,65,201,paulihedral,27853,6035,7363,6942,17.039279
10,65,201,pauliopt_steiner_clifford,17263,7792,2644,2495,207.175616
11,65,201,pauliopt_steiner_nc,24714,5796,13281,12943,148.382186
14,65,201,naive,22632,5908,12112,11775,8.39275
12,65,201,tket_uccs_pair,92653,5702,41292,40457,144.835776
12,65,201,tket_uccs_set,129442,4048,54310,53158,157.354904
12,65,201,pauliopt_steiner_nc,26128,6289,12504,12149,143.961433
15,65,201,paulihedral,29143,6910,8257,7822,18.324998
13,65,201,tket_uccs_set,132318,4060,55237,54011,150.9181
15,65,201,naive,24200,6758,12759,12408,12.895512
11,65,201,pauliopt_steiner_clifford,17629,7826,2562,2428,202.930541
13,65,201,tket_uccs_pair,93820,5701,46621,45697,146.144437
16,65,201,paulihedral,27268,6343,7713,7281,16.081734
13,65,201,pauliopt_steiner_nc,25868,6399,11700,11344,148.260461
16,65,201,naive,23298,6187,12472,12125,9.343454
12,65,201,pauliopt_steiner_clifford,17453,7762,2763,2634,214.990395
14,65,201,tket_uccs_pair,91396,5400,43170,42367,148.711492
17,65,201,paulihedral,27262,6203,7529,7103,10.006996
14,65,201,pauliopt_steiner_nc,25530,6190,12291,11926,151.317603
14,65,201,tket_uccs_set,122495,3971,51643,50480,166.365338
17,65,201,naive,23150,6202,12082,11733,9.12743
13,65,201,pauliopt_steiner_clifford,17262,7863,2370,2233,207.362414
15,65,201,tket_uccs_pair,101099,6234,46780,45883,162.245252
15,65,201,tket_uccs_set,136632,4283,56823,55579,171.240971
15,65,201,pauliopt_steiner_nc,26298,6487,12732,12378,152.77161
16,65,201,tket_uccs_set,126837,4094,54703,53352,132.760597
18,65,201,paulihedral,29240,6631,7971,7522,10.81902
18,65,201,naive,24030,6466,12758,12411,7.705785
16,65,201,tket_uccs_pair,90732,5612,43340,42454,143.56593
14,65,201,pauliopt_steiner_clifford,17278,7797,2774,2637,215.983071
19,65,201,paulihedral,27527,6232,7617,7172,10.962962
16,65,201,pauliopt_steiner_nc,24014,5813,10950,10605,153.548704
19,65,201,naive,22762,6114,12276,11938,8.792263
15,65,201,pauliopt_steiner_clifford,17614,7991,2630,2490,209.247118
17,65,201,tket_uccs_pair,93362,5681,44169,43283,137.41125
17,65,201,tket_uccs_set,127929,4005,55690,54426,159.160705
0,65,251,paulihedral,34156,8069,9223,8701,14.625623
17,65,201,pauliopt_steiner_nc,24612,5929,12660,12329,144.965486
16,65,201,pauliopt_steiner_clifford,17165,7710,2658,2521,204.168483
0,65,251,naive,29470,7979,15699,15262,11.465982
18,65,201,tket_uccs_pair,94859,5938,45726,44774,152.62903
18,65,201,tket_uccs_set,138700,4172,57523,56271,170.790958
1,65,251,paulihedral,35578,7542,9678,9147,14.603208
19,65,201,tket_uccs_pair,89245,5544,41661,40807,129.405802
18,65,201,pauliopt_steiner_nc,24964,6284,13020,12671,152.580379
1,65,251,naive,28488,7336,15393,14965,9.639658
17,65,201,pauliopt_steiner_clifford,17356,7698,2565,2429,210.65101
19,65,201,pauliopt_steiner_nc,24920,5737,12038,11705,137.913995
19,65,201,tket_uccs_set,128393,3881,54600,53449,160.662956
2,65,251,paulihedral,34790,7914,9732,9190,13.846622
2,65,251,naive,28790,7750,15241,14816,14.745059
18,65,201,pauliopt_steiner_clifford,17609,7920,2908,2767,216.431607
0,65,251,tket_uccs_pair,112861,7257,53075,51955,172.648253
19,65,201,pauliopt_steiner_clifford,17211,7788,2676,2513,211.441808
3,65,251,paulihedral,34470,7924,9317,8796,16.659174
0,65,251,tket_uccs_set,159114,4948,66872,65387,203.672896
0,65,251,pauliopt_steiner_nc,30722,7532,16286,15851,181.909455
3,65,251,naive,29078,7914,15311,14882,13.265172
1,65,251,tket_uccs_pair,96536,6642,47458,46420,160.774611
4,65,251,paulihedral,34901,8014,9536,9018,11.794131
1,65,251,tket_uccs_set,159624,4592,66347,64982,193.162087
1,65,251,pauliopt_steiner_nc,30410,6672,16046,15627,177.678469
4,65,251,naive,28544,7709,14997,14578,14.954811
2,65,251,tket_uccs_pair,110298,7132,52432,51333,175.702911
2,65,251,pauliopt_steiner_nc,29592,6922,15157,14759,171.535961
2,65,251,tket_uccs_set,159641,4926,67350,65845,201.17997
5,65,251,paulihedral,36669,7918,9664,9123,18.517904
0,65,251,pauliopt_steiner_clifford,20309,9354,3161,2996,281.098568
5,65,251,naive,29164,7690,15305,14875,14.686838
3,65,251,tket_uccs_set,165850,4855,69895,68485,199.472458
3,65,251,tket_uccs_pair,117367,7191,55357,54274,173.935322
6,65,251,paulihedral,37823,8462,10082,9525,15.063548
1,65,251,pauliopt_steiner_clifford,20532,9250,3173,3010,283.102122
4,65,251,pauliopt_steiner_nc,27954,6635,13761,13387,163.434981
3,65,251,pauliopt_steiner_nc,33764,8152,16674,16233,196.398394
4,65,251,tket_uccs_pair,110079,7041,53461,52394,180.202685
6,65,251,naive,29330,7787,15619,15188,10.559589
2,65,251,pauliopt_steiner_clifford,20549,9154,3119,2951,286.200048
4,65,251,tket_uccs_set,159343,4806,68000,66520,199.288337
7,65,251,paulihedral,34259,7725,9391,8856,19.848662
7,65,251,naive,28414,7647,15043,14628,11.928196
5,65,251,tket_uccs_set,158313,4914,68612,67070,185.949475
5,65,251,tket_uccs_pair,111578,7009,54542,53479,186.69452
8,65,251,paulihedral,34631,7601,9304,8771,14.578858
3,65,251,pauliopt_steiner_clifford,20373,9175,2828,2657,283.224173
5,65,251,pauliopt_steiner_nc,31346,7409,15528,15091,191.118224
8,65,251,naive,28164,7474,15053,14642,12.062454
6,65,251,tket_uccs_pair,115481,7127,54218,53136,177.079032
4,65,251,pauliopt_steiner_clifford,19765,8853,2902,2755,271.393125
6,65,251,tket_uccs_set,153148,5082,67331,65730,200.664134
6,65,251,pauliopt_steiner_nc,30036,7366,13720,13294,175.864227
9,65,251,paulihedral,34504,8036,9530,8986,13.993963
9,65,251,naive,29102,7979,15550,15117,9.120218
7,65,251,tket_uccs_pair,108472,6899,53451,52361,177.394866
7,65,251,pauliopt_steiner_nc,30120,6831,14883,14472,179.883299
7,65,251,tket_uccs_set,157838,4773,66522,65105,196.748702
5,65,251,pauliopt_steiner_clifford,20731,9425,3147,2981,289.833194
10,65,251,paulihedral,34919,7892,9421,8863,12.072341
10,65,251,naive,29574,8014,15869,15430,12.287405
8,65,251,tket_uccs_pair,104714,6732,49374,48312,154.382355
8,65,251,tket_uccs_set,162706,4866,68223,66762,188.192894
6,65,251,pauliopt_steiner_clifford,19958,9243,3072,2899,260.291868
11,65,251,paulihedral,35125,7554,9387,8828,14.392204
8,65,251,pauliopt_steiner_nc,33202,7453,17937,17496,205.450061
7,65,251,pauliopt_steiner_clifford,20191,9245,3151,2970,286.079076
11,65,251,naive,29158,7705,15612,15196,12.738685
9,65,251,pauliopt_steiner_nc,29706,7342,14402,13983,178.877454
9,65,251,tket_uccs_pair,118174,7216,55954,54856,191.359538
9,65,251,tket_uccs_set,156967,5007,66353,64872,203.820539
12,65,251,paulihedral,35096,8025,9299,8751,22.580786
10,65,251,tket_uccs_set,156641,5044,66919,65330,194.482942
12,65,251,naive,28888,7792,15547,15117,13.063001
10,65,251,tket_uccs_pair,125139,7212,57769,56702,190.041792
8,65,251,pauliopt_steiner_clifford,19638,8895,2862,2704,282.667751
11,65,251,tket_uccs_pair,108130,6862,50433,49457,156.498037
13,65,251,paulihedral,34380,7658,9384,8850,14.715041
13,65,251,naive,28060,7517,14817,14399,10.612353
10,65,251,pauliopt_steiner_nc,32328,7769,16121,15677,200.682505
11,65,251,tket_uccs_set,156739,4880,67072,65544,189.746505
9,65,251,pauliopt_steiner_clifford,19780,8995,3072,2903,285.240735
14,65,251,paulihedral,35822,7960,9528,8971,21.92469
11,65,251,pauliopt_steiner_nc,32068,7394,16536,16092,191.179477
14,65,251,naive,28854,7519,15450,15022,12.510294
12,65,251,tket_uccs_pair,123435,7027,58012,56932,177.216812
12,65,251,tket_uccs_set,162182,4870,67841,66425,197.796357
10,65,251,pauliopt_steiner_clifford,20564,9351,2919,2752,299.135284
15,65,251,paulihedral,35507,8190,9840,9289,10.874016
13,65,251,tket_uccs_pair,109359,6764,51729,50678,165.083218
15,65,251,naive,29548,8124,15533,15106,8.714471
13,65,251,tket_uccs_set,151061,4739,63748,62270,178.676518
12,65,251,pauliopt_steiner_nc,33848,8285,16965,16507,215.837537
11,65,251,pauliopt_steiner_clifford,20252,9286,2992,2813,286.273563
13,65,251,pauliopt_steiner_nc,29686,6830,16502,16104,160.915283
16,65,251,paulihedral,34501,7972,9598,9065,22.625168
16,65,251,naive,29314,8027,15288,14852,11.646934
14,65,251,tket_uccs_pair,105618,6796,49356,48283,171.094336
14,65,251,tket_uccs_set,159049,4853,66969,65436,191.49483
12,65,251,pauliopt_steiner_clifford,20087,9205,2967,2791,273.195485
14,65,251,pauliopt_steiner_nc,29646,6934,14242,13838,170.10433
17,65,251,paulihedral,35227,8215,9764,9213,17.49905
17,65,251,naive,29220,7907,15335,14914,16.09796
15,65,251,tket_uccs_set,173668,5166,71938,70455,209.36067
13,65,251,pauliopt_steiner_clifford,19798,8928,2731,2589,288.244543
15,65,251,pauliopt_steiner_nc,29210,7033,16295,15902,164.275754
15,65,251,tket_uccs_pair,126528,7450,58229,57072,193.006935
18,65,251,paulihedral,33625,7721,9363,8840,15.524976
18,65,251,naive,28030,7621,14814,14386,10.566497
14,65,251,pauliopt_steiner_clifford,19846,8932,3066,2908,279.199449
16,65,251,pauliopt_steiner_nc,29500,7388,14410,14016,187.826007
16,65,251,tket_uccs_set,167584,5181,69727,68226,201.492814
16,65,251,tket_uccs_pair,131363,7445,59526,58459,199.350751
19,65,251,paulihedral,34948,8010,9552,8994,17.947428
19,65,251,naive,28338,7650,14669,14236,10.870229
17,65,251,tket_uccs_pair,122684,7382,57274,56147,181.910098
17,65,251,pauliopt_steiner_nc,29388,6950,16249,15853,159.51555
0,65,301,paulihedral,41938,9748,11673,11030,21.852589
17,65,251,tket_uccs_set,168532,5009,70765,69282,208.18474
15,65,251,pauliopt_steiner_clifford,20162,9239,2898,2734,287.580021
0,65,301,naive,35006,9839,18025,17501,13.944058
18,65,251,tket_uccs_set,163267,4680,66796,65443,195.052796
18,65,251,tket_uccs_pair,112341,6918,54183,53099,167.344015
16,65,251,pauliopt_steiner_clifford,20567,9266,2967,2814,291.00795
1,65,301,paulihedral,40203,9223,10972,10318,18.843478
18,65,251,pauliopt_steiner_nc,29854,7145,15747,15327,178.94714
1,65,301,naive,34728,9514,18474,17952,15.433061
19,65,251,tket_uccs_pair,115331,6982,55287,54201,172.031068
17,65,251,pauliopt_steiner_clifford,20411,9169,3151,2991,285.766662
19,65,251,tket_uccs_set,160155,4828,67353,65886,202.712503
2,65,301,paulihedral,41749,9426,11501,10860,16.786968
19,65,251,pauliopt_steiner_nc,31784,7682,16892,16455,194.049228
2,65,301,naive,34802,9404,18263,17751,15.260873
18,65,251,pauliopt_steiner_clifford,20308,9178,2925,2765,270.065189
0,65,301,tket_uccs_pair,144568,9119,68299,66937,231.303266
0,65,301,pauliopt_steiner_nc,38418,9370,19345,18840,210.277227
0,65,301,tket_uccs_set,203094,6036,83562,81654,250.172661
3,65,301,paulihedral,42226,9902,11663,10980,21.295121
19,65,251,pauliopt_steiner_clifford,20075,8999,2875,2703,287.814438
3,65,301,naive,35078,9715,18363,17848,16.686479
1,65,301,pauliopt_steiner_nc,34484,8182,18326,17841,205.707216
1,65,301,tket_uccs_pair,132489,8661,65342,64012,218.636823
1,65,301,tket_uccs_set,200874,5909,84161,82391,236.372495
4,65,301,paulihedral,41899,9459,11394,10767,20.145057
4,65,301,naive,34934,9347,18471,17963,17.532257
2,65,301,tket_uccs_pair,135297,8453,65031,63732,221.810086
2,65,301,tket_uccs_set,200458,5858,81074,79389,243.043125
5,65,301,paulihedral,41974,9476,11583,10931,16.509021
2,65,301,pauliopt_steiner_nc,38040,8998,18956,18454,227.035262
0,65,301,pauliopt_steiner_clifford,23402,10577,3607,3404,394.976802
3,65,301,tket_uccs_set,198904,5980,82747,80886,248.195761
5,65,301,naive,34660,9294,18143,17618,12.862539
3,65,301,tket_uccs_pair,150351,8839,70748,69386,239.771698
6,65,301,paulihedral,41932,9356,11344,10708,13.987189
3,65,301,pauliopt_steiner_nc,35492,9045,18708,18210,228.276207
1,65,301,pauliopt_steiner_clifford,23482,10728,3199,2999,387.669927
6,65,301,naive,34314,9253,18342,17821,9.992623
4,65,301,tket_uccs_pair,130909,8605,65310,63928,218.097043
4,65,301,pauliopt_steiner_nc,36458,8849,18880,18380,203.762199
4,65,301,tket_uccs_set,203336,5951,84108,82396,241.137777
7,65,301,paulihedral,41207,9132,11183,10546,17.730733
2,65,301,pauliopt_steiner_clifford,23688,11029,3208,3021,397.041366
7,65,301,naive,34304,9108,18090,17578,12.67556
5,65,301,tket_uccs_set,194125,5816,82190,80443,237.523216
5,65,301,tket_uccs_pair,143144,8480,69094,67811,223.878485
8,65,301,paulihedral,43249,9127,11601,10925,13.509838
5,65,301,pauliopt_steiner_nc,37184,8718,18500,17995,228.647973
6,65,301,tket_uccs_pair,139182,8358,63989,62771,207.411601
3,65,301,pauliopt_steiner_clifford,23894,10831,3330,3140,391.79958
8,65,301,naive,34462,8957,18397,17895,14.242142
6,65,301,tket_uccs_set,189816,5820,80457,78773,230.193437
6,65,301,pauliopt_steiner_nc,35888,8863,16637,16117,229.777281
9,65,301,paulihedral,42208,9451,11617,10919,26.292241
7,65,301,tket_uccs_pair,132657,8241,62055,60795,203.516432
7,65,301,pauliopt_steiner_nc,36242,8573,18270,17769,191.871932
4,65,301,pauliopt_steiner_clifford,23053,10391,3288,3104,397.720156
9,65,301,naive,34844,9032,19058,18541,13.518161
7,65,301,tket_uccs_set,197150,5571,80684,79006,235.056713
10,65,301,paulihedral,42689,9962,11782,11155,26.896077
5,65,301,pauliopt_steiner_clifford,22741,10373,3251,3080,377.563002
10,65,301,naive,35214,9641,18251,17737,12.731115
8,65,301,tket_uccs_pair,143555,8135,68282,67075,214.710146
8,65,301,tket_uccs_set,193747,5489,80333,78652,236.285783
8,65,301,pauliopt_steiner_nc,37606,8304,18429,17942,217.750566
11,65,301,paulihedral,42385,9665,11641,10985,20.30041
6,65,301,pauliopt_steiner_clifford,23098,10571,3211,3023,380.310315
11,65,301,naive,34994,9421,18551,18048,11.898059
9,65,301,tket_uccs_pair,138205,8132,63169,61947,212.163216
9,65,301,tket_uccs_set,199052,5500,81270,79751,227.901801
7,65,301,pauliopt_steiner_clifford,23196,10702,3389,3197,368.538158
12,65,301,paulihedral,41180,9284,11127,10503,17.591619
9,65,301,pauliopt_steiner_nc,37362,8758,18267,17758,211.042916
12,65,301,naive,34246,9161,18413,17913,13.43545
10,65,301,tket_uccs_pair,140108,8842,65728,64345,212.170859
10,65,301,pauliopt_steiner_nc,37608,9667,19801,19276,221.152396
10,65,301,tket_uccs_set,206523,6029,84523,82757,255.89187
13,65,301,paulihedral,42886,9869,11598,10947,20.780558
11,65,301,tket_uccs_pair,135660,8534,64730,63454,218.760017
8,65,301,pauliopt_steiner_clifford,23786,10816,3424,3222,394.740513
11,65,301,tket_uccs_set,200478,5763,82874,81228,244.952944
13,65,301,naive,34858,9626,18562,18053,15.740033
14,65,301,paulihedral,41800,9508,11485,10837,22.580755
11,65,301,pauliopt_steiner_nc,38424,9104,20172,19654,226.646827
12,65,301,tket_uccs_set,198099,5645,79429,77750,232.5758
12,65,301,tket_uccs_pair,133920,8229,63055,61805,222.114048
12,65,301,pauliopt_steiner_nc,36456,9047,19297,18791,216.587064
9,65,301,pauliopt_steiner_clifford,23667,10881,3344,3137,411.63786
14,65,301,naive,34304,9222,18195,17686,18.639054
15,65,301,paulihedral,41054,9306,11344,10697,21.342167
13,65,301,tket_uccs_pair,136902,8799,66119,64737,221.291731
10,65,301,pauliopt_steiner_clifford,23610,10872,3292,3068,411.1074
15,65,301,naive,34654,9327,18440,17916,18.029622
13,65,301,tket_uccs_set,195866,5985,83398,81576,255.92791
16,65,301,paulihedral,41666,9325,11403,10738,21.426641
13,65,301,pauliopt_steiner_nc,37226,9095,17476,16961,250.888128
11,65,301,pauliopt_steiner_clifford,23137,10551,3569,3379,400.411192
16,65,301,naive,34440,9106,18797,18289,15.576828
14,65,301,tket_uccs_pair,126920,8416,60559,59281,234.255996
14,65,301,tket_uccs_set,195120,5695,80219,78580,257.270229
17,65,301,paulihedral,41263,9469,11815,11134,15.349414
14,65,301,pauliopt_steiner_nc,38298,9070,18594,18076,258.629297
12,65,301,pauliopt_steiner_clifford,23115,10572,3069,2893,419.193538
17,65,301,naive,34762,9580,18345,17828,16.593316
15,65,301,tket_uccs_pair,144026,8434,66131,64820,254.072316
15,65,301,tket_uccs_set,202616,5767,83733,81969,272.840024
15,65,301,pauliopt_steiner_nc,36126,8692,17087,16574,256.388587
18,65,301,paulihedral,41386,9226,11257,10617,26.073797
16,65,301,tket_uccs_pair,142870,8223,66741,65488,249.764794
13,65,301,pauliopt_steiner_clifford,23438,10778,3279,3103,436.104458
18,65,301,naive,34458,9142,18654,18134,14.625988
16,65,301,pauliopt_steiner_nc,38600,9082,19331,18798,252.602463
19,65,301,paulihedral,41311,9358,11572,10905,20.164312
14,65,301,pauliopt_steiner_clifford,23631,10831,3262,3064,440.007357
17,65,301,tket_uccs_pair,144474,8740,65736,64441,242.777099
19,65,301,naive,34472,9343,18333,17812,14.287316
17,65,301,tket_uccs_set,195367,5851,80861,79172,268.369147
17,65,301,pauliopt_steiner_nc,39666,9929,19413,18873,252.755012
15,65,301,pauliopt_steiner_clifford,22984,10602,3450,3258,425.633189
0,65,351,paulihedral,46989,10735,12983,12219,25.369715
18,65,301,pauliopt_steiner_nc,34240,8008,19577,19093,200.722751
18,65,301,tket_uccs_set,193799,5688,81204,79537,243.958835
18,65,301,tket_uccs_pair,138702,8259,67494,66212,230.136812
0,65,351,naive,40574,11068,21569,20953,17.544021
1,65,351,paulihedral,48426,11326,13398,12621,23.427518
16,65,301,pauliopt_steiner_clifford,23106,10728,3159,2982,414.499768
19,65,301,tket_uccs_pair,137176,8475,64845,63523,212.423928
19,65,301,tket_uccs_set,204176,5699,82760,81119,241.035872
1,65,351,naive,41588,11528,21437,20814,19.157136
19,65,301,pauliopt_steiner_nc,34588,8203,17355,16867,212.623512
2,65,351,paulihedral,48307,11112,13383,12627,24.826088
17,65,301,pauliopt_steiner_clifford,23857,10833,3247,3055,411.998602
0,65,351,tket_uccs_pair,155002,9963,71977,70528,244.863945
2,65,351,naive,40406,11125,21365,20763,15.25124
0,65,351,tket_uccs_set,227373,6633,93885,91989,281.206901
0,65,351,pauliopt_steiner_nc,43080,10134,22362,21774,235.698221
18,65,301,pauliopt_steiner_clifford,23706,10780,3443,3255,405.365029
3,65,351,paulihedral,46362,10422,12801,12048,28.947554
1,65,351,pauliopt_steiner_nc,39886,9606,20800,20250,231.508108
1,65,351,tket_uccs_pair,169347,10486,78619,77071,269.248591
3,65,351,naive,39498,10502,21102,20517,15.240216
1,65,351,tket_uccs_set,236214,6960,97729,95759,286.541016
19,65,301,pauliopt_steiner_clifford,23241,10863,3185,2990,401.538903
4,65,351,paulihedral,51632,11576,13873,13091,24.096605
2,65,351,tket_uccs_pair,148543,10117,72775,71273,252.208835
4,65,351,naive,41262,10927,21885,21276,18.484542
2,65,351,tket_uccs_set,235586,6647,96101,94274,282.71596
2,65,351,pauliopt_steiner_nc,44678,10938,20937,20319,270.602035
5,65,351,paulihedral,49647,11561,13520,12747,26.955635
3,65,351,tket_uccs_pair,154409,9382,72620,71138,242.252545
3,65,351,tket_uccs_set,222794,6431,92139,90218,275.106533
0,65,351,pauliopt_steiner_clifford,26474,12274,3535,3310,500.444268
5,65,351,naive,41062,11078,21764,21163,15.228023
3,65,351,pauliopt_steiner_nc,45904,10730,23696,23062,283.587759
6,65,351,paulihedral,50467,11236,13573,12779,25.718455
4,65,351,tket_uccs_pair,160584,9894,74613,73096,261.585841
1,65,351,pauliopt_steiner_clifford,26945,12359,4005,3773,510.646164
4,65,351,pauliopt_steiner_nc,44342,10317,23155,22560,256.207321
4,65,351,tket_uccs_set,233723,6842,94772,92789,287.288922
6,65,351,naive,40816,10647,21895,21300,18.585165
7,65,351,paulihedral,48126,11047,13469,12730,23.979053
5,65,351,tket_uccs_pair,166638,9914,78197,76758,265.308061
5,65,351,tket_uccs_set,232144,6743,96474,94490,277.530086
2,65,351,pauliopt_steiner_clifford,26074,11795,3649,3419,497.767933
7,65,351,naive,40128,10863,21323,20725,21.335339
5,65,351,pauliopt_steiner_nc,44818,10934,23478,22868,279.256633
8,65,351,paulihedral,49336,11247,13449,12684,31.543904
6,65,351,tket_uccs_pair,150311,9673,70546,69084,257.367874
3,65,351,pauliopt_steiner_clifford,26461,12022,3492,3260,520.690368
6,65,351,tket_uccs_set,233403,6695,94803,92917,286.62266
6,65,351,pauliopt_steiner_nc,40622,9379,20733,20181,242.065937
8,65,351,naive,40686,11030,21649,21054,18.668398
9,65,351,paulihedral,50985,11363,13697,12893,35.08452
7,65,351,tket_uccs_pair,158917,9847,74024,72533,267.169071
4,65,351,pauliopt_steiner_clifford,26470,12135,3671,3455,524.262141
9,65,351,naive,41594,11102,22017,21401,19.464122
7,65,351,tket_uccs_set,228037,6703,94315,92298,290.916126
7,65,351,pauliopt_steiner_nc,42452,10397,22256,21672,258.450298
10,65,351,paulihedral,49229,11613,13304,12540,46.256732
8,65,351,tket_uccs_pair,159428,10051,76972,75483,274.106628
8,65,351,tket_uccs_set,231523,6734,94428,92531,297.896769
10,65,351,naive,40406,10975,21104,20524,18.503631
5,65,351,pauliopt_steiner_clifford,26762,12378,3536,3307,530.190911
8,65,351,pauliopt_steiner_nc,46292,11029,21913,21291,273.685007
11,65,351,paulihedral,47297,10908,13212,12452,21.213068
9,65,351,tket_uccs_pair,161150,10023,77032,75497,276.32686
9,65,351,tket_uccs_set,236452,6808,96205,94252,302.28177
6,65,351,pauliopt_steiner_clifford,25984,11925,4034,3796,522.858554
11,65,351,naive,40240,10917,21051,20468,21.917785
10,65,351,tket_uccs_pair,159330,9851,75519,73939,270.727276
9,65,351,pauliopt_steiner_nc,45458,10755,22470,21859,310.438637
7,65,351,pauliopt_steiner_clifford,25932,11844,3754,3541,528.203113
10,65,351,tket_uccs_set,237367,6927,94729,92701,302.398171
12,65,351,paulihedral,48874,11612,13487,12728,34.180582
10,65,351,pauliopt_steiner_nc,41396,10437,20569,19993,266.312721
12,65,351,naive,40284,11210,21180,20582,17.175737
13,65,351,paulihedral,50121,11511,13877,13105,25.140032
11,65,351,tket_uccs_set,233649,6575,95852,93932,299.699622
11,65,351,tket_uccs_pair,162030,9963,74788,73257,271.280849
8,65,351,pauliopt_steiner_clifford,26389,12188,3767,3552,531.900862
13,65,351,naive,41174,11171,21903,21291,17.446786
11,65,351,pauliopt_steiner_nc,43692,10034,23733,23156,255.384317
14,65,351,paulihedral,49044,11337,13407,12646,32.779764
12,65,351,tket_uccs_pair,161590,10265,73854,72313,276.688827
12,65,351,tket_uccs_set,234412,6886,96565,94495,299.004081
9,65,351,pauliopt_steiner_clifford,26577,12214,3752,3536,547.17902
14,65,351,naive,41022,11189,21642,21050,24.42826
12,65,351,pauliopt_steiner_nc,45304,11378,22204,21584,303.615059
13,65,351,tket_uccs_pair,164594,10187,77642,76070,275.723142
10,65,351,pauliopt_steiner_clifford,26167,11975,3434,3219,529.140827
13,65,351,pauliopt_steiner_nc,42428,9819,20669,20113,254.071903
13,65,351,tket_uccs_set,239100,6548,98002,96105,295.889547
15,65,351,paulihedral,50001,10883,13677,12882,26.471063
15,65,351,naive,40504,10500,22024,21405,17.757407
16,65,351,paulihedral,48236,11135,13213,12446,27.043322
14,65,351,tket_uccs_pair,170536,10092,80599,79115,279.069928
14,65,351,tket_uccs_set,224525,6785,93121,91153,286.621793
16,65,351,naive,40386,10919,21402,20801,19.152381
11,65,351,pauliopt_steiner_clifford,27205,12107,3603,3392,543.808916
14,65,351,pauliopt_steiner_nc,44340,10330,23277,22696,285.034135
17,65,351,paulihedral,48356,11208,13189,12432,32.001747
15,65,351,tket_uccs_pair,163843,9423,77416,76018,269.903709
15,65,351,tket_uccs_set,228397,6502,92448,90645,288.445036
12,65,351,pauliopt_steiner_clifford,25904,11877,3836,3613,519.911407
17,65,351,naive,40472,11074,21376,20788,24.662086
15,65,351,pauliopt_steiner_nc,40068,9284,19927,19351,250.348315
16,65,351,tket_uccs_pair,161402,9878,74788,73241,266.616192
18,65,351,paulihedral,48864,11352,13528,12770,30.903846
16,65,351,tket_uccs_set,232503,6768,95267,93237,301.097351
18,65,351,naive,40048,10923,21193,20602,18.49894
13,65,351,pauliopt_steiner_clifford,26416,12167,3830,3600,530.42016
16,65,351,pauliopt_steiner_nc,42500,10763,20641,20003,299.252941
19,65,351,paulihedral,48438,10934,13062,12272,32.212938
17,65,351,tket_uccs_set,226657,6718,94789,92840,291.047476
17,65,351,tket_uccs_pair,162940,10058,78054,76496,275.854331
19,65,351,naive,40812,10899,21991,21399,17.713924
17,65,351,pauliopt_steiner_nc,41166,10143,20957,20375,261.970199
14,65,351,pauliopt_steiner_clifford,26866,12240,3527,3292,540.036243
0,65,401,paulihedral,55384,12655,15002,14160,31.43022
18,65,351,tket_uccs_pair,154854,9921,73803,72271,267.271584
18,65,351,tket_uccs_set,236154,6677,96082,94099,298.524256
15,65,351,pauliopt_steiner_clifford,26425,12125,3697,3486,533.861546
18,65,351,pauliopt_steiner_nc,42168,10054,22037,21466,258.836954
0,65,401,naive,45518,12307,23911,23254,19.293069
1,65,401,paulihedral,55219,12271,15136,14285,25.861067
19,65,351,tket_uccs_pair,160200,9887,73305,71715,270.250222
19,65,351,tket_uccs_set,237539,6613,95818,93889,299.737114
16,65,351,pauliopt_steiner_clifford,26530,12096,3679,3449,536.686874
1,65,401,naive,45374,12135,24194,23505,20.17617
19,65,351,pauliopt_steiner_nc,43230,10453,23389,22779,268.752257
2,65,401,paulihedral,52659,11532,14469,13598,35.118767
17,65,351,pauliopt_steiner_clifford,26389,12063,3659,3441,535.894751
0,65,401,tket_uccs_pair,191749,11106,89809,88096,315.188251
0,65,401,pauliopt_steiner_nc,42986,9876,23143,22560,285.458992
0,65,401,tket_uccs_set,269431,7539,108364,106158,335.856075
2,65,401,naive,44280,11425,24045,23372,22.408498
3,65,401,paulihedral,54880,12029,14975,14099,24.633502
18,65,351,pauliopt_steiner_clifford,26370,11991,3847,3634,536.75609
1,65,401,tket_uccs_pair,177795,10843,84078,82416,299.488037
1,65,401,pauliopt_steiner_nc,43840,10228,23424,22810,284.923222
3,65,401,naive,46518,12309,24792,24105,23.632231
1,65,401,tket_uccs_set,259695,7313,106449,104279,329.353046
4,65,401,paulihedral,55016,12484,14985,14117,41.961306
2,65,401,tket_uccs_pair,162602,10206,77507,75958,276.947944
19,65,351,pauliopt_steiner_clifford,26663,12107,3519,3301,541.084184
2,65,401,tket_uccs_set,257376,7056,103079,100929,324.957634
2,65,401,pauliopt_steiner_nc,47596,10993,22906,22224,295.293713
4,65,401,naive,46022,12351,24510,23823,23.891554
5,65,401,paulihedral,55268,12462,14919,14042,23.220509
3,65,401,tket_uccs_pair,194244,11234,89547,87812,315.609941
3,65,401,tket_uccs_set,273882,7488,109569,107484,336.255082
5,65,401,naive,45906,12125,24954,24271,20.677465
3,65,401,pauliopt_steiner_nc,52034,12255,26452,25733,341.410897
4,65,401,tket_uccs_pair,175511,11213,82596,80899,298.978853
6,65,401,paulihedral,58878,13252,16196,15322,26.630544
4,65,401,pauliopt_steiner_nc,44824,10292,23026,22416,280.117626
4,65,401,tket_uccs_set,267376,7461,106772,104614,337.440646
0,65,401,pauliopt_steiner_clifford,29387,13566,4038,3785,678.803789
6,65,401,naive,46760,12442,24762,24066,21.733716
1,65,401,pauliopt_steiner_clifford,29141,13320,3988,3736,656.693827
5,65,401,pauliopt_steiner_nc,46422,10514,25634,24993,282.409054
5,65,401,tket_uccs_pair,189375,11017,89010,87350,310.872276
5,65,401,tket_uccs_set,257876,7432,105433,103276,329.486905
7,65,401,paulihedral,55801,12808,14813,13937,41.240165
7,65,401,naive,46152,12234,24612,23933,18.831069
2,65,401,pauliopt_steiner_clifford,28864,13420,3656,3406,663.562816
8,65,401,paulihedral,55067,13087,15358,14516,32.932736
6,65,401,tket_uccs_pair,177882,11265,84755,83072,299.078853
6,65,401,tket_uccs_set,282474,7668,111680,109581,345.476396
6,65,401,pauliopt_steiner_nc,48588,11376,22752,22091,302.905679
8,65,401,naive,46058,12714,24301,23609,18.725221
7,65,401,tket_uccs_pair,165517,10902,79843,78174,293.231167
3,65,401,pauliopt_steiner_clifford,29955,13866,4554,4290,691.529397
7,65,401,tket_uccs_set,266182,7409,108902,106787,336.451995
9,65,401,paulihedral,53222,12085,14645,13803,30.731284
9,65,401,naive,44906,11955,23882,23209,23.793364
4,65,401,pauliopt_steiner_clifford,29159,13369,4108,3846,666.089835
7,65,401,pauliopt_steiner_nc,50182,11723,26810,26144,312.367278
8,65,401,tket_uccs_pair,189079,11553,90011,88282,312.81152
10,65,401,paulihedral,57772,13374,16239,15354,37.606691
8,65,401,tket_uccs_set,271046,7859,112003,109725,345.340245
10,65,401,naive,47156,12708,24881,24191,17.198739
8,65,401,pauliopt_steiner_nc,45540,11044,22763,22141,283.925597
5,65,401,pauliopt_steiner_clifford,28829,13343,3809,3560,653.412011
11,65,401,paulihedral,56071,12903,15127,14269,31.179476
9,65,401,tket_uccs_pair,178167,10964,86533,84801,295.737307
9,65,401,pauliopt_steiner_nc,47946,11405,24244,23582,297.208082
9,65,401,tket_uccs_set,265325,7240,106001,104003,332.642358
11,65,401,naive,45906,12552,24132,23448,19.224874
6,65,401,pauliopt_steiner_clifford,29382,13621,3957,3701,667.146022
10,65,401,tket_uccs_set,267455,7973,109340,107013,332.022643
12,65,401,paulihedral,56439,12425,14834,13974,37.706964
10,65,401,tket_uccs_pair,193558,11683,91618,89794,312.568544
12,65,401,naive,45320,11927,24389,23690,24.125675
10,65,401,pauliopt_steiner_nc,50974,12143,25648,24950,326.619696
7,65,401,pauliopt_steiner_clifford,29880,13626,3998,3771,670.713173
11,65,401,tket_uccs_set,271413,7502,111190,109064,331.614934
13,65,401,paulihedral,54420,12134,15072,14179,29.633334
11,65,401,tket_uccs_pair,186886,11530,89614,87839,309.878372
13,65,401,naive,45460,11913,24726,24044,19.095556
11,65,401,pauliopt_steiner_nc,45710,11310,22420,21759,286.777158
8,65,401,pauliopt_steiner_clifford,29246,13617,4178,3939,663.000952
12,65,401,tket_uccs_pair,180140,10774,87575,85899,299.136705
12,65,401,tket_uccs_set,262752,7152,106010,103873,324.138041
14,65,401,paulihedral,57309,13312,15254,14376,40.151227
12,65,401,pauliopt_steiner_nc,44264,10250,20607,19953,285.875847
14,65,401,naive,47628,12769,25144,24447,20.650733
9,65,401,pauliopt_steiner_clifford,29229,13463,4136,3900,666.087191
15,65,401,paulihedral,53237,12497,14986,14110,28.813797
13,65,401,tket_uccs_pair,170847,10727,81972,80288,285.084583
13,65,401,tket_uccs_set,262032,7163,104641,102695,324.329488
15,65,401,naive,45060,12272,24218,23539,18.421294
13,65,401,pauliopt_steiner_nc,44718,10110,21835,21187,279.554561
10,65,401,pauliopt_steiner_clifford,29687,13675,4603,4360,675.22858
16,65,401,paulihedral,54247,12510,14806,13955,29.16169
14,65,401,tket_uccs_pair,192824,11549,90020,88262,316.51492
14,65,401,tket_uccs_set,284855,7753,114370,112135,346.849284
16,65,401,naive,46588,12494,24405,23728,21.236466
14,65,401,pauliopt_steiner_nc,51360,12436,30991,30308,307.139997
11,65,401,pauliopt_steiner_clifford,29126,13638,4125,3866,658.740158
15,65,401,tket_uccs_pair,180757,11104,85686,83959,299.460305
17,65,401,paulihedral,54968,12846,15254,14413,37.491963
15,65,401,tket_uccs_set,262071,7481,108435,106321,320.666293
17,65,401,naive,46104,12644,24559,23873,17.759312
15,65,401,pauliopt_steiner_nc,44430,10170,23619,23016,296.882481
12,65,401,pauliopt_steiner_clifford,29145,13531,4124,3877,664.256354
16,65,401,tket_uccs_pair,189732,11288,86624,84888,301.081349
18,65,401,paulihedral,55452,13213,16107,15230,32.80777
16,65,401,tket_uccs_set,274442,7527,107774,105643,332.779358
18,65,401,naive,46928,12859,24796,24114,25.596869
16,65,401,pauliopt_steiner_nc,47790,11649,24153,23484,289.536164
13,65,401,pauliopt_steiner_clifford,29111,13551,4000,3764,657.620877
19,65,401,paulihedral,55506,12153,14934,14068,34.643144
17,65,401,tket_uccs_pair,170270,11440,80108,78342,295.6752
17,65,401,tket_uccs_set,265870,7923,109221,106986,329.659669
17,65,401,pauliopt_steiner_nc,44636,10617,22575,21968,285.973866
19,65,401,naive,45952,12129,24383,23704,18.901856
14,65,401,pauliopt_steiner_clifford,30348,13929,3942,3687,679.660082
18,65,401,tket_uccs_pair,185898,11879,87661,85913,312.992173
18,65,401,tket_uccs_set,279222,7697,111386,109099,338.709587
0,65,451,paulihedral,60177,13597,16314,15366,40.521085
18,65,401,pauliopt_steiner_nc,52890,13017,24723,24012,307.175746
15,65,401,pauliopt_steiner_clifford,29069,13384,4108,3858,655.826713
0,65,451,naive,51792,13790,27495,26727,28.997942
1,65,451,paulihedral,62758,14268,17094,16089,35.368744
19,65,401,tket_uccs_pair,183721,11167,86618,84905,305.291288
19,65,401,tket_uccs_set,264096,7504,105612,103516,332.521592
1,65,451,naive,52382,14057,27641,26867,23.200502
19,65,401,pauliopt_steiner_nc,47704,10896,23587,22939,299.417433
16,65,401,pauliopt_steiner_clifford,29658,13582,3973,3721,668.36647
2,65,451,paulihedral,63449,14506,17408,16420,45.858008
0,65,451,tket_uccs_pair,206103,12437,97431,95514,342.165388
0,65,451,tket_uccs_set,304362,8222,118411,116308,376.966891
17,65,401,pauliopt_steiner_clifford,28995,13242,3791,3550,655.695583
0,65,451,pauliopt_steiner_nc,51836,12180,23780,23046,328.524136
2,65,451,naive,51706,13807,27801,27048,20.701984
3,65,451,paulihedral,62498,14421,17149,16128,34.151601
1,65,451,tket_uccs_pair,203892,12712,94505,92568,334.373959
18,65,401,pauliopt_steiner_clifford,29059,13489,3948,3697,668.63169
1,65,451,tket_uccs_set,305332,8561,123503,120948,377.873394
1,65,451,pauliopt_steiner_nc,54708,12991,27699,26942,346.068306
3,65,451,naive,52118,13973,27430,26652,19.873266
4,65,451,paulihedral,60945,13837,16970,16014,38.80409
2,65,451,tket_uccs_pair,199033,12503,93657,91768,334.809149
2,65,451,tket_uccs_set,307604,8386,124267,121836,383.87571
4,65,451,naive,50260,13532,27013,26260,23.359264
19,65,401,pauliopt_steiner_clifford,29485,13722,3996,3749,672.804981
2,65,451,pauliopt_steiner_nc,54486,12820,26888,26140,346.871563
5,65,451,paulihedral,62206,14084,16944,15967,33.561044
3,65,451,tket_uccs_pair,213821,12578,100341,98369,342.026029
3,65,451,tket_uccs_set,309785,8398,124937,122478,376.541524
3,65,451,pauliopt_steiner_nc,57428,14099,26487,25698,349.98859
5,65,451,naive,51620,14038,28167,27381,27.5644
4,65,451,tket_uccs_pair,199027,12353,95572,93717,324.77105
4,65,451,tket_uccs_set,297122,8189,118602,116386,352.017812
6,65,451,paulihedral,64576,15018,17341,16353,38.379937
4,65,451,pauliopt_steiner_nc,53196,12249,28041,27326,333.308352
0,65,451,pauliopt_steiner_clifford,32184,14928,4229,3981,816.676418
6,65,451,naive,53216,14295,28003,27223,23.367845
5,65,451,tket_uccs_pair,199989,12609,95589,93590,329.050617
1,65,451,pauliopt_steiner_clifford,32258,15149,4375,4100,808.616692
5,65,451,tket_uccs_set,302009,8462,122392,119915,362.06525
7,65,451,paulihedral,64595,14088,17249,16259,35.088811
5,65,451,pauliopt_steiner_nc,51074,11679,27654,26961,304.264144
7,65,451,naive,52218,13645,28091,27303,21.007585
6,65,451,tket_uccs_pair,194195,12884,93028,90987,324.58645
2,65,451,pauliopt_steiner_clifford,31842,14724,4816,4532,797.444141
8,65,451,paulihedral,62675,14307,17230,16257,41.443063
6,65,451,tket_uccs_set,306590,8658,123051,120652,374.966583
6,65,451,pauliopt_steiner_nc,53212,12964,28472,27735,318.512121
8,65,451,naive,52578,14190,28033,27273,23.686789
7,65,451,tket_uccs_pair,202991,12209,96564,94629,320.642356
3,65,451,pauliopt_steiner_clifford,32196,15150,4547,4268,791.578611
7,65,451,tket_uccs_set,299386,8294,118440,116264,352.532281
9,65,451,paulihedral,62177,14129,16660,15667,45.242021
9,65,451,naive,52108,14093,27622,26857,21.642741
4,65,451,pauliopt_steiner_clifford,31585,14659,4481,4218,767.490134
7,65,451,pauliopt_steiner_nc,57430,13430,30454,29670,344.356377
8,65,451,tket_uccs_pair,212905,12683,98600,96660,327.334692
10,65,451,paulihedral,61243,14112,16829,15895,41.643801
8,65,451,tket_uccs_set,300532,8458,121350,119035,363.453977
10,65,451,naive,51022,14043,26949,26196,24.909025
8,65,451,pauliopt_steiner_nc,53288,12592,30542,29812,317.840625
9,65,451,tket_uccs_pair,207759,12836,96211,94296,328.029432
5,65,451,pauliopt_steiner_clifford,32154,14856,4199,3924,785.680743
9,65,451,tket_uccs_set,315283,8532,125912,123563,372.81135
11,65,451,paulihedral,62018,13743,16965,15970,29.888622
11,65,451,naive,51858,13566,27646,26879,22.406849
9,65,451,pauliopt_steiner_nc,50662,11886,26404,25678,311.793082
10,65,451,tket_uccs_set,299344,8497,119380,117104,351.846522
10,65,451,tket_uccs_pair,214813,12874,99969,98026,336.012856
6,65,451,pauliopt_steiner_clifford,32338,15010,4096,3815,790.314461
12,65,451,paulihedral,63151,14245,16834,15860,41.259026
10,65,451,pauliopt_steiner_nc,56598,13623,29606,28836,355.09003
12,65,451,naive,51714,13999,27449,26679,23.342166
11,65,451,tket_uccs_set,314561,8179,122888,120644,363.416069
11,65,451,tket_uccs_pair,189787,12285,91683,89816,310.926968
7,65,451,pauliopt_steiner_clifford,32749,15191,4376,4101,800.529992
13,65,451,paulihedral,64804,14620,17156,16163,30.976927
13,65,451,naive,52518,14072,28120,27352,23.249762
11,65,451,pauliopt_steiner_nc,55086,13027,27927,27144,333.478874
12,65,451,tket_uccs_pair,198574,12639,97210,95164,329.103869
12,65,451,tket_uccs_set,303659,8371,121506,119155,365.547443
14,65,451,paulihedral,61961,14164,16880,15903,37.023379
8,65,451,pauliopt_steiner_clifford,32952,15357,4387,4090,821.84588
14,65,451,naive,52366,14138,27915,27149,23.586009
12,65,451,pauliopt_steiner_nc,55816,13590,26530,25754,340.305719
13,65,451,tket_uccs_pair,204657,12440,97257,95373,329.142132
9,65,451,pauliopt_steiner_clifford,32412,15094,4390,4100,809.966642
13,65,451,tket_uccs_set,300422,8299,121968,119546,364.959646
13,65,451,pauliopt_steiner_nc,53282,12211,27079,26370,299.385306
15,65,451,paulihedral,63057,14081,17253,16278,37.45694
15,65,451,naive,52358,13822,27727,26967,23.036047
10,65,451,pauliopt_steiner_clifford,32231,14912,4001,3722,785.395715
14,65,451,tket_uccs_pair,196616,12809,94035,92142,325.487741
14,65,451,tket_uccs_set,305976,8281,121106,118856,364.712994
16,65,451,paulihedral,62681,14754,17479,16497,31.277146
16,65,451,naive,51954,14428,27344,26585,23.403627
14,65,451,pauliopt_steiner_nc,53198,12485,28567,27829,329.873013
15,65,451,tket_uccs_pair,195175,12462,94134,92197,324.593032
11,65,451,pauliopt_steiner_clifford,31918,14816,4542,4276,787.031869
17,65,451,paulihedral,61694,14327,16857,15885,29.63688
15,65,451,tket_uccs_set,301372,8405,121335,118963,363.508231
17,65,451,naive,51674,14160,27305,26518,19.918636
15,65,451,pauliopt_steiner_nc,53810,12953,25657,24906,334.571276
16,65,451,tket_uccs_pair,196866,12934,94333,92367,326.837634
16,65,451,tket_uccs_set,306637,8738,123525,121068,362.559967
12,65,451,pauliopt_steiner_clifford,32119,14786,4311,4031,796.507258
18,65,451,paulihedral,63290,13964,16986,16004,33.682065
18,65,451,naive,51710,13703,27649,26893,22.745063
16,65,451,pauliopt_steiner_nc,57888,14151,28283,27486,348.625958
17,65,451,tket_uccs_set,299125,8514,123498,120982,363.24321
17,65,451,tket_uccs_pair,213060,12664,99836,97887,326.765881
13,65,451,pauliopt_steiner_clifford,32291,15163,4780,4488,806.803353
19,65,451,paulihedral,61753,14073,16979,15991,38.115059
19,65,451,naive,51654,13893,27095,26320,26.261054
17,65,451,pauliopt_steiner_nc,55374,13253,26996,26240,327.134462
18,65,451,tket_uccs_pair,201886,12371,95036,93177,318.246096
14,65,451,pauliopt_steiner_clifford,32713,15250,4202,3924,792.410046
18,65,451,tket_uccs_set,302171,8119,121826,119442,356.742269
18,65,451,pauliopt_steiner_nc,52224,12435,26187,25447,313.294242
0,65,501,paulihedral,70236,15801,19142,18040,52.122476
0,65,501,naive,57312,15176,30739,29884,30.757259
19,65,451,tket_uccs_set,308486,8349,123167,120821,364.411674
15,65,451,pauliopt_steiner_clifford,32002,14919,4139,3887,788.337792
19,65,451,tket_uccs_pair,207632,12590,99737,97811,328.881857
1,65,501,paulihedral,71092,16240,19059,17964,41.565468
19,65,451,pauliopt_steiner_nc,53704,12810,25370,24619,314.073001
1,65,501,naive,58154,15633,30792,29939,28.091696
16,65,451,pauliopt_steiner_clifford,32293,15148,4524,4261,797.881624
0,65,501,tket_uccs_pair,203449,13501,95433,93360,338.888246
2,65,501,paulihedral,67350,15776,18636,17551,30.773444
0,65,501,tket_uccs_set,328310,9084,132822,130158,390.95296
2,65,501,naive,57200,15710,30700,29858,24.978869
0,65,501,pauliopt_steiner_nc,62536,14013,33135,32305,379.23827
17,65,451,pauliopt_steiner_clifford,32073,14920,4484,4195,783.711557
1,65,501,tket_uccs_pair,235689,14099,110311,108073,361.728085
1,65,501,tket_uccs_set,355041,9376,139261,136583,408.935091
3,65,501,paulihedral,71447,16307,19451,18393,46.711579
3,65,501,naive,58048,15704,30946,30094,25.270265
18,65,451,pauliopt_steiner_clifford,31386,14707,4098,3831,750.727819
1,65,501,pauliopt_steiner_nc,60848,14457,29249,28404,388.054187
4,65,501,paulihedral,69449,15760,18711,17635,29.286296
2,65,501,tket_uccs_pair,228536,14370,107159,104997,363.71093
2,65,501,tket_uccs_set,340895,9374,137707,135091,407.470628
4,65,501,naive,57240,15206,30524,29685,25.578907
2,65,501,pauliopt_steiner_nc,56880,14371,30102,29309,354.97446
19,65,451,pauliopt_steiner_clifford,31501,14640,4320,4067,771.818146
5,65,501,paulihedral,68678,15596,19253,18163,45.806857
3,65,501,tket_uccs_set,340369,9275,135970,133394,396.894587
3,65,501,tket_uccs_pair,224307,14107,108403,106248,366.405664
3,65,501,pauliopt_steiner_nc,56592,12990,29693,28906,338.867814
5,65,501,naive,57702,15445,31214,30355,23.225457
4,65,501,tket_uccs_pair,220687,13624,107916,105696,343.70039
6,65,501,paulihedral,71210,16209,19258,18153,35.973108
4,65,501,tket_uccs_set,341383,8994,132960,130415,399.410372
4,65,501,pauliopt_steiner_nc,56692,13352,28718,27906,348.569679
6,65,501,naive,58724,15763,31165,30312,25.96979
5,65,501,tket_uccs_pair,233938,14057,111077,108934,363.129247
0,65,501,pauliopt_steiner_clifford,36064,16697,4667,4354,979.819177
5,65,501,tket_uccs_set,340999,9236,135200,132606,404.318655
7,65,501,paulihedral,71234,16185,19144,18047,44.149897
5,65,501,pauliopt_steiner_nc,63456,14746,30247,29420,370.5843
7,65,501,naive,57852,15505,30760,29912,25.494688
1,65,501,pauliopt_steiner_clifford,35395,16531,4667,4366,951.516868
6,65,501,tket_uccs_pair,225516,14016,106207,104077,371.829286
6,65,501,tket_uccs_set,341237,9299,134867,132298,409.568248
8,65,501,paulihedral,68612,15981,18923,17861,32.471728
2,65,501,pauliopt_steiner_clifford,35101,16500,4747,4444,956.377307
6,65,501,pauliopt_steiner_nc,62446,15130,32209,31336,389.705751
8,65,501,naive,57524,15775,30457,29584,24.758777
7,65,501,tket_uccs_set,335266,9260,135031,132472,398.998099
7,65,501,tket_uccs_pair,214059,14014,100231,98097,348.558152
9,65,501,paulihedral,74023,16608,19829,18723,32.848974
7,65,501,pauliopt_steiner_nc,61564,14449,29716,28886,355.633573
9,65,501,naive,58782,15492,31400,30540,23.156442
3,65,501,pauliopt_steiner_clifford,35854,16540,4538,4225,956.35506
8,65,501,tket_uccs_pair,229091,14247,106600,104410,371.413385
8,65,501,tket_uccs_set,338626,9522,136586,133814,394.698108
10,65,501,paulihedral,68677,15955,18894,17808,45.022082
4,65,501,pauliopt_steiner_clifford,35028,16270,4381,4071,950.928983
8,65,501,pauliopt_steiner_nc,58240,14856,27810,26936,362.436306
10,65,501,naive,56642,15399,29814,28974,29.851948
9,65,501,tket_uccs_pair,222502,13855,106351,104202,360.110141
9,65,501,tket_uccs_set,339147,9333,134665,132109,393.14498
9,65,501,pauliopt_steiner_nc,56176,13113,27855,27083,331.721118
11,65,501,paulihedral,68033,15215,18641,17585,40.972154
5,65,501,pauliopt_steiner_clifford,35516,16405,4604,4290,946.454245
11,65,501,naive,56840,14958,30819,29973,21.044917
10,65,501,tket_uccs_pair,231210,13957,111504,109360,360.157946
10,65,501,tket_uccs_set,340902,9219,134689,132196,390.56463
6,65,501,pauliopt_steiner_clifford,36049,16576,4576,4276,935.329421
12,65,501,paulihedral,68783,15871,19044,17950,50.277842
10,65,501,pauliopt_steiner_nc,61458,14611,31228,30393,348.973217
12,65,501,naive,57212,15371,30177,29338,22.687003
11,65,501,tket_uccs_pair,213848,13450,98724,96620,331.715929
13,65,501,paulihedral,70324,15853,19772,18663,32.650137
11,65,501,tket_uccs_set,331986,8935,130458,128022,394.932196
7,65,501,pauliopt_steiner_clifford,35612,16496,4780,4498,956.056538
11,65,501,pauliopt_steiner_nc,60678,14036,31784,30927,359.08683
13,65,501,naive,57718,15417,30713,29847,21.759759
12,65,501,tket_uccs_pair,230821,13903,110028,107785,356.716977
12,65,501,tket_uccs_set,340899,9103,134408,131936,394.128104
14,65,501,paulihedral,69560,16144,19112,18025,41.965744
8,65,501,pauliopt_steiner_clifford,35154,16531,4727,4423,934.305292
14,65,501,naive,57686,15673,30824,29965,23.886879
12,65,501,pauliopt_steiner_nc,62762,15112,30126,29268,352.919114
13,65,501,tket_uccs_pair,219657,14047,105578,103433,351.572815
13,65,501,tket_uccs_set,344913,9232,137756,135074,370.475961
15,65,501,paulihedral,70899,16294,19163,18059,36.374114
13,65,501,pauliopt_steiner_nc,56162,13049,29622,28841,341.168355
15,65,501,naive,58620,15616,31483,30622,29.083411
9,65,501,pauliopt_steiner_clifford,35460,16655,4907,4593,945.100742
14,65,501,tket_uccs_pair,240059,14238,112464,110337,347.55582
16,65,501,paulihedral,67580,15098,18187,17127,25.710587
14,65,501,tket_uccs_set,340357,9610,135183,132568,396.390876
10,65,501,pauliopt_steiner_clifford,35377,16268,5633,5307,916.950443
14,65,501,pauliopt_steiner_nc,59576,14210,29887,29058,365.017864
16,65,501,naive,56346,15033,29785,28968,28.403884
15,65,501,tket_uccs_pair,233022,14216,108830,106677,359.198388
15,65,501,tket_uccs_set,343881,9348,137394,134786,397.584908
17,65,501,paulihedral,70098,15488,19075,17957,39.900077
15,65,501,pauliopt_steiner_nc,61366,14891,29063,28210,359.294057
17,65,501,naive,57516,14864,30669,29819,22.199904
11,65,501,pauliopt_steiner_clifford,35335,16481,4561,4249,925.640246
16,65,501,tket_uccs_pair,222486,13495,104340,102275,342.79132
16,65,501,tket_uccs_set,340131,8979,133888,131402,389.227732
18,65,501,paulihedral,70110,16088,18986,17910,31.325429
12,65,501,pauliopt_steiner_clifford,35463,16308,4643,4343,888.649675
16,65,501,pauliopt_steiner_nc,57580,13768,28704,27897,329.230609
18,65,501,naive,57442,15300,30263,29404,23.170821
17,65,501,tket_uccs_pair,212328,13398,100838,98738,347.228901
17,65,501,tket_uccs_set,339618,9002,133835,131357,382.460513
19,65,501,paulihedral,67666,15861,18461,17364,42.411293
13,65,501,pauliopt_steiner_clifford,35415,16606,4695,4395,909.258962
19,65,501,naive,57226,15542,30053,29228,25.387042
17,65,501,pauliopt_steiner_nc,59452,13919,28008,27156,337.517946
18,65,501,tket_uccs_pair,230314,13770,107618,105534,333.783677
0,65,551,paulihedral,76174,17474,20639,19461,43.403676
18,65,501,tket_uccs_set,335583,9285,134093,131451,384.391018
14,65,501,pauliopt_steiner_clifford,35404,16527,4711,4408,899.047611
0,65,551,naive,63344,17027,32944,32020,32.497621
18,65,501,pauliopt_steiner_nc,62436,14866,32020,31187,368.70739
19,65,501,tket_uccs_pair,222647,14154,106276,104157,338.490879
19,65,501,tket_uccs_set,337438,9424,134198,131486,373.709034
1,65,551,paulihedral,76423,17691,21311,20109,37.611776
19,65,501,pauliopt_steiner_nc,55700,13516,27129,26335,318.691389
15,65,501,pauliopt_steiner_clifford,35326,16562,4884,4558,920.542071
1,65,551,naive,64020,17114,34072,33151,19.904595
0,65,551,tket_uccs_pair,232280,15215,110750,108459,368.024723
2,65,551,paulihedral,76835,17350,20875,19705,40.073788
0,65,551,tket_uccs_set,381066,10086,148002,145157,426.246937
16,65,501,pauliopt_steiner_clifford,34787,16205,4471,4166,915.553591
0,65,551,pauliopt_steiner_nc,68030,16286,34103,33157,382.481146
2,65,551,naive,63520,17076,33475,32552,33.067852
1,65,551,tket_uccs_pair,244904,15352,115639,113244,370.563549
17,65,501,pauliopt_steiner_clifford,34366,16166,4760,4473,892.532271
1,65,551,pauliopt_steiner_nc,64868,15499,31980,31075,365.22692
3,65,551,paulihedral,73962,16641,20341,19142,68.552446
3,65,551,naive,62436,16528,33246,32320,25.001915
2,65,551,tket_uccs_pair,248970,15284,119195,116881,395.075519
2,65,551,tket_uccs_set,367566,10181,146662,143809,418.428168
18,65,501,pauliopt_steiner_clifford,34620,16306,5058,4738,908.342393
4,65,551,paulihedral,74780,16782,20333,19135,43.385723
2,65,551,pauliopt_steiner_nc,63440,14746,33794,32953,370.746929
4,65,551,naive,63728,16969,33613,32685,31.811932
3,65,551,tket_uccs_pair,225922,14881,108294,106039,359.84532
3,65,551,tket_uccs_set,364832,9940,142679,139941,395.964724
19,65,501,pauliopt_steiner_clifford,35351,16321,4919,4614,907.708029
5,65,551,paulihedral,72777,16933,19694,18510,41.362115
3,65,551,pauliopt_steiner_nc,63574,14957,34518,33617,371.112109
5,65,551,naive,62816,17253,33004,32062,25.930215
4,65,551,tket_uccs_set,363885,10159,145928,143049,417.826752
4,65,551,tket_uccs_pair,238559,15219,115040,112681,368.734018
6,65,551,paulihedral,74588,17508,20608,19404,41.492962
4,65,551,pauliopt_steiner_nc,68146,15504,34870,33946,378.930952
0,65,551,pauliopt_steiner_clifford,37919,17956,4728,4377,1057.311405
6,65,551,naive,63340,17275,33398,32463,32.403011
5,65,551,tket_uccs_pair,245236,15589,119620,117259,377.361392
5,65,551,tket_uccs_set,374385,10091,146870,144152,413.547051
7,65,551,paulihedral,78838,17668,20867,19681,35.925519
5,65,551,pauliopt_steiner_nc,61754,14516,30639,29780,384.272346
1,65,551,pauliopt_steiner_clifford,37986,17764,4910,4575,1047.247633
7,65,551,naive,64258,17158,34226,33270,24.679815
6,65,551,tket_uccs_set,379371,10259,149678,146864,424.524905
6,65,551,tket_uccs_pair,244219,15566,114504,112068,371.262528
6,65,551,pauliopt_steiner_nc,67244,16199,38987,38077,367.934361
8,65,551,paulihedral,76591,17241,20687,19483,46.980326
2,65,551,pauliopt_steiner_clifford,38961,18037,5064,4726,1113.667998
8,65,551,naive,62898,16767,33660,32716,32.497342
7,65,551,tket_uccs_pair,249640,15592,118659,116209,392.489889
7,65,551,tket_uccs_set,377678,10323,150779,147897,437.093168
7,65,551,pauliopt_steiner_nc,66664,15934,34806,33863,390.96986
3,65,551,pauliopt_steiner_clifford,37896,17799,4914,4585,1073.509445
9,65,551,paulihedral,76761,17633,20877,19677,36.840257
9,65,551,naive,64604,17124,33850,32915,27.772266
8,65,551,tket_uccs_set,362727,10091,146365,143488,426.13192
8,65,551,tket_uccs_pair,248716,15157,118045,115703,383.130002
10,65,551,paulihedral,75425,17317,20945,19748,42.294598
8,65,551,pauliopt_steiner_nc,62784,13905,33507,32678,363.156383
4,65,551,pauliopt_steiner_clifford,38693,17814,5027,4700,1101.479677
10,65,551,naive,62098,16983,33336,32403,26.165848
5,65,551,pauliopt_steiner_clifford,37621,17504,5337,4984,1037.844555
9,65,551,tket_uccs_pair,256918,15658,119727,117270,359.119697
9,65,551,tket_uccs_set,382679,10101,148835,146125,417.559718
11,65,551,paulihedral,76347,18058,21068,19865,49.528094
9,65,551,pauliopt_steiner_nc,67886,15578,37875,36955,412.179804
11,65,551,naive,64390,17659,33782,32841,30.140922
10,65,551,tket_uccs_set,377870,10025,148625,145831,418.04397
10,65,551,tket_uccs_pair,243884,15363,115992,113587,384.761486
12,65,551,paulihedral,75809,17665,20836,19635,44.433417
10,65,551,pauliopt_steiner_nc,66526,16453,33555,32588,407.185423
6,65,551,pauliopt_steiner_clifford,38541,18087,5347,5008,1122.39719
12,65,551,naive,63482,17397,33328,32382,27.609153
11,65,551,tket_uccs_set,389435,10565,151675,148804,439.338198
11,65,551,tket_uccs_pair,256040,16078,118217,115847,389.384235
7,65,551,pauliopt_steiner_clifford,38232,17994,4760,4417,1092.688453
11,65,551,pauliopt_steiner_nc,67522,16683,36791,35876,395.809191
13,65,551,paulihedral,74433,17023,21258,20056,38.325346
13,65,551,naive,64064,17250,34609,33663,27.675272
12,65,551,tket_uccs_pair,249236,15701,116544,114157,375.696439
12,65,551,tket_uccs_set,376750,10328,147833,144988,428.639126
12,65,551,pauliopt_steiner_nc,66744,16311,36214,35283,360.621519
8,65,551,pauliopt_steiner_clifford,38733,17969,4588,4246,1061.731933
14,65,551,paulihedral,75230,17811,21624,20468,37.343131
14,65,551,naive,64230,17865,33593,32646,25.446153
13,65,551,tket_uccs_set,376961,10032,147126,144483,418.42816
13,65,551,tket_uccs_pair,248842,15492,117587,115172,380.436477
13,65,551,pauliopt_steiner_nc,68174,15621,36232,35300,354.950737
15,65,551,paulihedral,75377,17577,20956,19781,45.47393
9,65,551,pauliopt_steiner_clifford,39435,18311,4957,4636,1114.198256
15,65,551,naive,63044,17384,33028,32102,27.996404
14,65,551,tket_uccs_set,378447,10513,151991,149032,433.011771
14,65,551,pauliopt_steiner_nc,63588,16073,36551,35679,357.616506
14,65,551,tket_uccs_pair,272482,16327,126664,124132,414.675871
10,65,551,pauliopt_steiner_clifford,37315,17764,5112,4769,1081.487922
16,65,551,paulihedral,78194,17419,20968,19757,44.429145
16,65,551,naive,63790,17141,33607,32651,29.205545
15,65,551,tket_uccs_set,377376,10108,148555,145857,399.130776
15,65,551,tket_uccs_pair,249135,15770,117395,114938,372.750224
17,65,551,paulihedral,75580,17184,20445,19235,34.198719
15,65,551,pauliopt_steiner_nc,62736,15157,29157,28270,393.850503
11,65,551,pauliopt_steiner_clifford,38725,18003,6676,6336,1089.519521
17,65,551,naive,62780,16598,33429,32485,24.958226
16,65,551,tket_uccs_pair,242379,15241,115472,113090,378.083575
16,65,551,pauliopt_steiner_nc,62998,14226,33555,32725,363.18617
18,65,551,paulihedral,77857,17748,21177,19974,41.787133
12,65,551,pauliopt_steiner_clifford,39055,18322,5314,4972,1135.456881
17,65,551,tket_uccs_pair,236245,14939,112312,109989,363.918123
17,65,551,tket_uccs_set,375794,9802,148154,145537,421.594665
18,65,551,naive,64044,17116,33831,32899,31.126077
17,65,551,pauliopt_steiner_nc,62092,14699,31033,30161,353.574591
19,65,551,paulihedral,78787,17748,21497,20263,47.309742
13,65,551,pauliopt_steiner_clifford,39299,18093,4806,4503,1130.932865
18,65,551,tket_uccs_set,373835,10138,147375,144639,420.451599
19,65,551,naive,64456,16954,34715,33766,24.582644
14,65,551,pauliopt_steiner_clifford,38558,17865,4812,4463,1082.410875
18,65,551,tket_uccs_pair,258084,15389,121827,119412,400.63779
0,65,601,paulihedral,82370,19109,22674,21333,42.720755
18,65,551,pauliopt_steiner_nc,65776,15293,33529,32639,370.640077
19,65,551,tket_uccs_pair,237519,15464,113253,110863,380.117945
0,65,601,naive,68974,18557,36237,35187,28.626853
19,65,551,tket_uccs_set,374423,10310,147661,144803,425.749617
15,65,551,pauliopt_steiner_clifford,38436,17758,5068,4740,1102.159868
19,65,551,pauliopt_steiner_nc,64560,14964,32123,31234,422.538501
1,65,601,paulihedral,81887,18924,22361,21050,50.651578
16,65,551,pauliopt_steiner_clifford,39069,18027,5202,4868,1081.251856
1,65,601,naive,68920,18503,36786,35754,30.880375
0,65,601,tket_uccs_pair,284483,16674,129217,126679,417.815753
0,65,601,tket_uccs_set,410785,10919,161530,158525,455.536905
0,65,601,pauliopt_steiner_nc,69600,16077,35150,34188,407.967038
2,65,601,paulihedral,82930,19133,22593,21280,71.412117
17,65,551,pauliopt_steiner_clifford,37742,17675,4791,4473,1039.32312
2,65,601,naive,68632,18732,36441,35411,30.098034
1,65,601,tket_uccs_pair,270666,16564,127055,124523,412.715167
1,65,601,tket_uccs_set,409414,10764,160238,157395,457.091405
1,65,601,pauliopt_steiner_nc,66740,15868,32365,31430,374.572153
3,65,601,paulihedral,83147,19296,23242,21943,38.172183
18,65,551,pauliopt_steiner_clifford,38652,18078,5120,4780,1097.814996
2,65,601,tket_uccs_pair,273620,16834,127918,125290,421.147355
3,65,601,naive,69214,18797,36548,35524,31.305957
2,65,601,tket_uccs_set,408605,11111,160544,157460,460.040089
2,65,601,pauliopt_steiner_nc,66718,15902,30647,29681,416.668929
4,65,601,paulihedral,80633,18455,22021,20745,47.987603
19,65,551,pauliopt_steiner_clifford,38493,18119,4870,4539,1101.664427
3,65,601,tket_uccs_set,413914,11089,161960,158976,461.618291
4,65,601,naive,68890,18485,36600,35581,25.731306
3,65,601,tket_uccs_pair,275042,16892,131533,128954,426.231642
5,65,601,paulihedral,83136,19649,22589,21289,57.164162
3,65,601,pauliopt_steiner_nc,72822,17930,37222,36207,437.948281
4,65,601,tket_uccs_pair,281994,16665,135801,133263,443.109713
4,65,601,tket_uccs_set,408458,10853,158880,155880,476.42071
0,65,601,pauliopt_steiner_clifford,41031,19070,5347,4997,1264.992007
4,65,601,pauliopt_steiner_nc,75230,18137,39076,38028,458.367241
5,65,601,naive,70824,19372,36994,35947,32.547096
6,65,601,paulihedral,84730,19488,23028,21691,49.21701
5,65,601,tket_uccs_pair,290274,17738,136077,133401,442.583109
5,65,601,pauliopt_steiner_nc,70290,17120,36493,35526,409.159703
5,65,601,tket_uccs_set,418371,11421,166726,163681,488.253199
6,65,601,naive,70000,18798,36548,35522,40.220743
7,65,601,paulihedral,81402,18595,22487,21189,49.904188
1,65,601,pauliopt_steiner_clifford,41726,19622,5320,4957,1301.640329
6,65,601,pauliopt_steiner_nc,61790,14200,29704,28838,387.011959
7,65,601,naive,68516,18372,37184,36160,30.341511
6,65,601,tket_uccs_pair,279681,17051,129656,127080,437.369091
6,65,601,tket_uccs_set,415844,11122,162618,159607,466.387704
8,65,601,paulihedral,84581,19476,23527,22220,40.06947
2,65,601,pauliopt_steiner_clifford,41026,19466,5591,5222,1334.863086
7,65,601,tket_uccs_pair,266687,16495,127630,125022,422.665841
8,65,601,naive,70522,19083,37049,36025,27.342663
7,65,601,pauliopt_steiner_nc,68588,16142,39049,38084,405.946444
7,65,601,tket_uccs_set,416735,10834,162831,159830,476.503135
3,65,601,pauliopt_steiner_clifford,41267,19392,5897,5544,1331.35195
9,65,601,paulihedral,84063,18759,23074,21780,50.324443
8,65,601,tket_uccs_pair,285061,17401,132981,130311,440.621116
8,65,601,pauliopt_steiner_nc,66890,15652,36659,35747,382.012249
4,65,601,pauliopt_steiner_clifford,41754,19557,5256,4908,1296.918839
9,65,601,naive,69122,18555,37029,36000,34.050635
8,65,601,tket_uccs_set,433850,11207,168876,165831,495.951142
10,65,601,paulihedral,81826,18979,22500,21188,52.291882
9,65,601,tket_uccs_pair,268240,16757,128495,125924,416.385993
9,65,601,pauliopt_steiner_nc,69258,16708,35458,34496,414.036811
10,65,601,naive,69396,18597,36625,35616,35.533065
9,65,601,tket_uccs_set,403609,11033,157683,154705,463.418816
5,65,601,pauliopt_steiner_clifford,41404,19557,5710,5347,1340.495887
11,65,601,paulihedral,81322,18688,22356,21062,42.785768
10,65,601,tket_uccs_pair,268006,16763,129433,126788,409.692745
11,65,601,naive,68488,18552,35995,34974,29.782126
10,65,601,tket_uccs_set,416521,10847,160967,158207,459.345843
10,65,601,pauliopt_steiner_nc,66794,15210,35518,34593,415.196255
6,65,601,pauliopt_steiner_clifford,41593,19424,5379,5030,1328.355567
12,65,601,paulihedral,82599,18879,22693,21424,52.789087
11,65,601,tket_uccs_pair,272098,16837,127813,125202,420.221916
11,65,601,pauliopt_steiner_nc,71282,16756,37235,36264,409.002822
12,65,601,naive,68756,18489,36616,35583,28.230246
7,65,601,pauliopt_steiner_clifford,41187,19468,5181,4820,1303.54435
11,65,601,tket_uccs_set,406235,10849,159617,156561,470.062935
13,65,601,paulihedral,81725,18938,22687,21369,56.419987
12,65,601,pauliopt_steiner_nc,66760,15378,34122,33200,382.797551
12,65,601,tket_uccs_pair,291517,16715,138115,135607,437.648654
12,65,601,tket_uccs_set,410187,10956,162441,159464,463.474728
13,65,601,naive,68748,18576,36456,35428,47.540051
8,65,601,pauliopt_steiner_clifford,42250,19622,5061,4730,1337.765739
14,65,601,paulihedral,82811,19519,22818,21502,48.31134
13,65,601,tket_uccs_pair,265755,16698,125287,122715,425.116333
9,65,601,pauliopt_steiner_clifford,41354,19245,5373,5014,1271.782527
13,65,601,pauliopt_steiner_nc,70944,17004,34517,33530,413.560448
13,65,601,tket_uccs_set,411818,10827,164679,161775,469.201576
14,65,601,naive,69732,19163,36821,35787,32.790079
15,65,601,paulihedral,83161,18989,22594,21257,48.598322
14,65,601,tket_uccs_pair,286013,17486,132747,130071,426.474199
14,65,601,tket_uccs_set,423087,11229,164956,161986,459.222859
15,65,601,naive,69660,18413,37273,36232,30.060024
14,65,601,pauliopt_steiner_nc,72006,17760,34728,33748,424.381822
10,65,601,pauliopt_steiner_clifford,41939,19303,5187,4808,1322.040838
16,65,601,paulihedral,84220,19446,23120,21807,54.643042
15,65,601,tket_uccs_pair,270043,16594,128116,125560,407.36347
16,65,601,naive,69254,18788,36411,35403,34.570437
15,65,601,tket_uccs_set,413457,10832,160238,157457,460.645699
15,65,601,pauliopt_steiner_nc,77906,18621,42680,41598,446.473159
11,65,601,pauliopt_steiner_clifford,41172,19280,5538,5176,1323.673275
17,65,601,paulihedral,80299,18535,22389,21088,47.378511
16,65,601,pauliopt_steiner_nc,65232,15928,31854,30921,401.512279
16,65,601,tket_uccs_set,414654,11123,164696,161648,468.366785
17,65,601,naive,67974,18862,35784,34768,25.38981
12,65,601,pauliopt_steiner_clifford,41927,19541,5794,5444,1326.369115
18,65,601,paulihedral,83413,19388,22749,21445,49.09286
17,65,601,tket_uccs_pair,274213,17000,127583,125005,437.190593
17,65,601,pauliopt_steiner_nc,73780,17843,35799,34758,429.833513
17,65,601,tket_uccs_set,413239,10931,164955,161915,475.613097
13,65,601,pauliopt_steiner_clifford,41003,19427,5552,5195,1324.552612
18,65,601,naive,69146,18998,36503,35475,78.765747
19,65,601,paulihedral,78071,18550,21743,20464,59.399053
18,65,601,tket_uccs_pair,283062,17204,135841,133262,446.66242
18,65,601,tket_uccs_set,420537,11061,162137,159172,474.091166
14,65,601,pauliopt_steiner_clifford,41888,19673,5622,5269,1327.104019
18,65,601,pauliopt_steiner_nc,69780,16625,35473,34505,430.520287
19,65,601,naive,67938,19013,35287,34270,29.286052
0,65,651,paulihedral,88165,19637,23651,22232,55.320259
19,65,601,tket_uccs_pair,258561,17271,124039,121384,418.416338
15,65,601,pauliopt_steiner_clifford,42189,19603,5565,5203,1327.311422
0,65,651,naive,73598,19437,39391,38304,34.546577
19,65,601,pauliopt_steiner_nc,71452,16811,37901,36954,428.449444
16,65,601,pauliopt_steiner_clifford,41282,19635,5704,5350,1321.72998
0,65,651,tket_uccs_pair,285872,17486,137593,134924,455.789378
0,65,651,tket_uccs_set,441959,11257,171781,168836,504.599327
1,65,651,paulihedral,91760,20478,25085,23693,55.806616
1,65,651,naive,74520,19817,39993,38909,27.797053
0,65,651,pauliopt_steiner_nc,79260,18909,39229,38086,484.944755
17,65,601,pauliopt_steiner_clifford,41813,19554,5974,5606,1347.832116
2,65,651,paulihedral,88237,20506,24297,22844,46.345528
1,65,651,tket_uccs_set,442688,11556,173727,170505,493.870517
1,65,651,tket_uccs_pair,276189,17811,133506,130811,451.690278
2,65,651,naive,74304,20122,40066,38942,32.085513
1,65,651,pauliopt_steiner_nc,75310,17311,44836,43817,436.62792
18,65,601,pauliopt_steiner_clifford,41400,19500,5406,5042,1321.961842
2,65,651,tket_uccs_pair,290417,18072,138452,135656,453.76972
2,65,651,tket_uccs_set,444295,11735,176032,172771,514.269365
3,65,651,paulihedral,89212,20808,24283,22896,64.045763
3,65,651,naive,75176,20448,39651,38529,34.370981
2,65,651,pauliopt_steiner_nc,75216,17768,38058,37007,434.555153
3,65,651,tket_uccs_set,446550,12106,176700,173418,506.884277
19,65,601,pauliopt_steiner_clifford,41527,19215,5331,4978,1298.874504
4,65,651,paulihedral,89247,20449,24430,23034,49.455306
3,65,651,tket_uccs_pair,305488,18447,142994,140171,476.993793
3,65,651,pauliopt_steiner_nc,67744,16144,35418,34454,401.462665
4,65,651,naive,74736,20157,39828,38715,36.336888
4,65,651,tket_uccs_pair,293662,18271,136911,134126,468.949205
4,65,651,tket_uccs_set,443499,12048,172822,169590,523.156717
5,65,651,paulihedral,89986,21212,24935,23533,73.36045
0,65,651,pauliopt_steiner_clifford,43698,20547,6037,5671,1516.669407
4,65,651,pauliopt_steiner_nc,70368,16573,39132,38153,428.201281
5,65,651,naive,75652,20776,39716,38606,32.706507
5,65,651,tket_uccs_pair,315540,18949,148085,145296,507.318255
5,65,651,tket_uccs_set,463656,12285,178605,175426,536.395012
6,65,651,paulihedral,89780,20803,24627,23173,52.378245
1,65,651,pauliopt_steiner_clifford,44663,21023,5300,4929,1582.368508
6,65,651,naive,76282,20608,40773,39673,34.147722
5,65,651,pauliopt_steiner_nc,78956,19293,36733,35613,526.615575
6,65,651,tket_uccs_pair,281765,18591,133017,130114,478.905752
6,65,651,tket_uccs_set,459513,12038,181688,178470,530.466327
7,65,651,paulihedral,86114,19945,23885,22496,58.456105
2,65,651,pauliopt_steiner_clifford,44312,20770,5914,5513,1564.28697
7,65,651,naive,73076,19815,38563,37471,30.403963
6,65,651,pauliopt_steiner_nc,82984,19759,42796,41670,495.515097
3,65,651,pauliopt_steiner_clifford,44310,20642,5789,5392,1551.541087
7,65,651,tket_uccs_pair,292302,17975,136008,133259,457.947674
7,65,651,tket_uccs_set,443012,11528,174614,171418,511.495471
8,65,651,paulihedral,89891,20591,24496,23073,39.61569
8,65,651,naive,74948,20311,40189,39093,36.343893
7,65,651,pauliopt_steiner_nc,75814,17689,40400,39366,473.238972
8,65,651,tket_uccs_set,450850,12015,174557,171456,521.724896
4,65,651,pauliopt_steiner_clifford,43782,20441,5539,5169,1553.309408
9,65,651,paulihedral,89521,21123,24342,22967,71.069109
8,65,651,tket_uccs_pair,284661,18225,137918,135121,466.042011
9,65,651,naive,75324,20694,39410,38303,33.607027
8,65,651,pauliopt_steiner_nc,74870,17483,36454,35436,450.92429
9,65,651,tket_uccs_pair,302434,18632,145830,142899,486.612675
9,65,651,tket_uccs_set,452302,12171,175040,171773,526.752549
5,65,651,pauliopt_steiner_clifford,44311,20827,5746,5347,1552.647346
10,65,651,paulihedral,88404,20056,24281,22880,63.830348
10,65,651,naive,75136,19815,39886,38787,25.424373
9,65,651,pauliopt_steiner_nc,74260,17862,35184,34149,485.390841
10,65,651,tket_uccs_set,441354,11772,172675,169480,505.441134
11,65,651,paulihedral,89943,20524,23992,22600,44.962676
10,65,651,tket_uccs_pair,280596,17900,134407,131662,454.269862
6,65,651,pauliopt_steiner_clifford,45403,21011,5654,5265,1582.220507
11,65,651,naive,75074,19914,40215,39135,40.692634
10,65,651,pauliopt_steiner_nc,82994,19215,47229,46093,507.325476
11,65,651,tket_uccs_set,450188,11811,174940,171783,506.896228
7,65,651,pauliopt_steiner_clifford,44255,20457,5895,5505,1529.133319
11,65,651,tket_uccs_pair,301676,17887,143914,141193,466.384653
12,65,651,paulihedral,90033,20562,25290,23853,45.781264
12,65,651,naive,74576,20039,39661,38546,29.911446
11,65,651,pauliopt_steiner_nc,73674,17730,37083,36032,450.881176
12,65,651,tket_uccs_set,442899,11862,173199,170069,499.517341
13,65,651,paulihedral,89951,20939,24527,23123,49.924793
12,65,651,tket_uccs_pair,297167,18074,139286,136500,463.864349
8,65,651,pauliopt_steiner_clifford,45566,21218,5731,5333,1571.577828
12,65,651,pauliopt_steiner_nc,73772,17297,34909,33859,451.505295
13,65,651,naive,75580,20798,39854,38726,30.543536
13,65,651,tket_uccs_set,453099,12072,177498,174301,517.569119
13,65,651,tket_uccs_pair,308989,18936,145776,142884,485.835579
9,65,651,pauliopt_steiner_clifford,44947,20833,5571,5187,1557.068199
14,65,651,paulihedral,89790,20774,24717,23344,65.972022
14,65,651,naive,75600,20655,39560,38450,33.149953
13,65,651,pauliopt_steiner_nc,76012,18385,36783,35727,464.786684
14,65,651,tket_uccs_pair,302125,18707,143662,140788,457.364309
15,65,651,paulihedral,91606,21213,25218,23800,59.731438
14,65,651,tket_uccs_set,460475,12097,177818,174629,523.05958
10,65,651,pauliopt_steiner_clifford,44733,21074,5872,5500,1560.810542
15,65,651,naive,76298,20675,40064,38951,40.239526
14,65,651,pauliopt_steiner_nc,73764,18424,35496,34441,486.704649
15,65,651,tket_uccs_set,463387,12368,182672,179316,530.952268
11,65,651,pauliopt_steiner_clifford,44431,20630,5486,5109,1514.103562
16,65,651,paulihedral,92454,20484,24805,23351,58.765546
15,65,651,tket_uccs_pair,305219,18757,144846,141934,484.627583
16,65,651,naive,75744,20348,40159,39050,33.137365
15,65,651,pauliopt_steiner_nc,76794,18491,37988,36928,458.825285
16,65,651,tket_uccs_set,454846,11785,176771,173575,508.227942
12,65,651,pauliopt_steiner_clifford,44044,20645,5781,5400,1537.633076
16,65,651,tket_uccs_pair,298219,18147,142739,139935,456.109168
17,65,651,paulihedral,92350,21148,25159,23756,48.085963
17,65,651,naive,75560,20445,40234,39148,35.882517
16,65,651,pauliopt_steiner_nc,73178,16970,43202,42200,424.630846
17,65,651,tket_uccs_set,448985,12015,173427,170237,514.524885
17,65,651,tket_uccs_pair,304711,18386,143437,140640,473.451101
18,65,651,paulihedral,90700,21200,25037,23589,57.372594
13,65,651,pauliopt_steiner_clifford,44541,20900,5790,5390,1540.197328
18,65,651,naive,75846,20572,39600,38504,28.970629
17,65,651,pauliopt_steiner_nc,70932,16297,40141,39182,401.077234
18,65,651,tket_uccs_pair,295956,18598,139874,136977,456.832704
18,65,651,tket_uccs_set,449621,12323,175399,171966,510.276599
19,65,651,paulihedral,91739,21540,25693,24286,66.239704
14,65,651,pauliopt_steiner_clifford,43954,20863,5752,5349,1534.628351
19,65,651,naive,75570,20711,39647,38513,34.317071
18,65,651,pauliopt_steiner_nc,73692,17510,42952,41961,412.437727
19,65,651,tket_uccs_pair,283107,18802,137286,134458,457.432974
19,65,651,tket_uccs_set,459082,12024,180500,177220,521.311518
0,65,701,paulihedral,95908,22893,26325,24846,62.636662
15,65,651,pauliopt_steiner_clifford,44152,20509,5780,5377,1536.876774
0,65,701,naive,81292,22649,42753,41560,33.684276
19,65,651,pauliopt_steiner_nc,73510,17772,42395,41394,440.963338
0,65,701,tket_uccs_set,499995,13232,194708,191235,548.90784
0,65,701,tket_uccs_pair,329838,20564,152877,149743,508.264193
1,65,701,paulihedral,95740,22385,26121,24575,50.783871
16,65,651,pauliopt_steiner_clifford,44700,20902,5438,5068,1548.190048
1,65,701,naive,80638,21714,42662,41494,35.050915
0,65,701,pauliopt_steiner_nc,77100,18520,38337,37270,493.865207
1,65,701,tket_uccs_pair,322335,19550,152227,149329,507.689727
17,65,651,pauliopt_steiner_clifford,44289,20828,6085,5707,1513.742377
1,65,701,tket_uccs_set,492836,12749,189565,186213,562.224569
2,65,701,paulihedral,97357,21785,27205,25709,52.596761
2,65,701,naive,81224,21247,43574,42378,35.022098
1,65,701,pauliopt_steiner_nc,82732,20133,40783,39635,481.386701
2,65,701,tket_uccs_set,477399,12327,184611,181356,533.591586
3,65,701,paulihedral,99460,22231,26785,25206,45.596601
2,65,701,tket_uccs_pair,292036,19194,140284,137394,477.822103
18,65,651,pauliopt_steiner_clifford,45127,20997,5529,5144,1555.988219
3,65,701,naive,81524,21592,43019,41828,34.954606
2,65,701,pauliopt_steiner_nc,78202,16804,44626,43565,448.394493
19,65,651,pauliopt_steiner_clifford,44714,20841,5490,5107,1526.517111
3,65,701,tket_uccs_set,486950,12740,187048,183743,532.624213
4,65,701,paulihedral,97452,22168,27227,25697,60.949754
3,65,701,tket_uccs_pair,309399,19281,146278,143324,487.933873
4,65,701,naive,80688,21380,43365,42182,33.959607
3,65,701,pauliopt_steiner_nc,80474,18369,41157,40056,514.424875
4,65,701,tket_uccs_pair,332560,19320,155472,152520,508.137756
4,65,701,tket_uccs_set,490857,12686,189811,186366,553.066741
5,65,701,paulihedral,94580,22395,26282,24784,60.72921
4,65,701,pauliopt_steiner_nc,76916,18237,35734,34603,477.998534
5,65,701,naive,81590,22194,42256,41036,35.744447
0,65,701,pauliopt_steiner_clifford,47492,22254,5960,5555,1769.916488
5,65,701,tket_uccs_set,503675,12951,195721,192321,554.863074
6,65,701,paulihedral,97045,22901,26816,25302,69.556504
5,65,701,tket_uccs_pair,320116,20224,153839,150766,512.051949
1,65,701,pauliopt_steiner_clifford,46795,22258,5932,5532,1746.940895
5,65,701,pauliopt_steiner_nc,85524,20437,42322,41169,525.812087
6,65,701,naive,82050,22445,43077,41868,36.390582
6,65,701,tket_uccs_pair,320568,20453,151771,148655,512.153128
6,65,701,tket_uccs_set,505432,13266,195931,192262,563.138732
7,65,701,paulihedral,95363,22418,26417,24921,44.739919
7,65,701,naive,81010,22291,42097,40906,36.928596
6,65,701,pauliopt_steiner_nc,84928,21151,44894,43714,512.802279
7,65,701,tket_uccs_pair,323965,20395,156030,152903,505.928246
7,65,701,tket_uccs_set,487688,12953,193943,190571,560.392798
8,65,701,paulihedral,94402,21699,25884,24366,59.199246
8,65,701,naive,80756,21930,42277,41087,43.42974
7,65,701,pauliopt_steiner_nc,82794,19654,45636,44501,519.425473
8,65,701,tket_uccs_pair,321117,19899,151192,148198,510.068943
8,65,701,tket_uccs_set,496886,12790,192872,189537,568.796185
9,65,701,paulihedral,94631,21495,25862,24349,49.102343
4,65,701,pauliopt_steiner_clifford,47436,22336,6682,6276,1785.174391
9,65,701,naive,80002,21295,42446,41241,36.023151
8,65,701,pauliopt_steiner_nc,77466,18350,43750,42691,465.301543
1,65,701,naive,80638,21714,42662,41494,33.433219
0,65,701,naive,81292,22649,42753,41560,34.598912
1,65,701,paulihedral,95740,22385,26121,24575,52.306488
2,65,701,paulihedral,97357,21785,27205,25709,54.552745
0,65,701,paulihedral,95908,22893,26325,24846,62.52889
2,65,701,naive,81224,21247,43574,42378,36.303676
3,65,701,paulihedral,99460,22231,26785,25206,47.699129
2,65,701,tket_uccs_pair,292036,19194,140284,137394,477.412401
1,65,701,pauliopt_steiner_nc,82732,20133,40783,39635,487.553751
0,65,701,pauliopt_steiner_nc,77100,18520,38337,37270,488.791654
2,65,701,pauliopt_steiner_nc,78202,16804,44626,43565,463.04465
0,65,701,tket_uccs_pair,329838,20564,152877,149743,511.558508
1,65,701,tket_uccs_pair,322335,19550,152227,149329,512.254338
3,65,701,naive,81524,21592,43019,41828,36.782624
2,65,701,tket_uccs_set,477399,12327,184611,181356,547.101675
0,65,701,tket_uccs_set,499995,13232,194708,191235,561.313584
3,65,701,tket_uccs_pair,309399,19281,146278,143324,498.989998
1,65,701,tket_uccs_set,492836,12749,189565,186213,565.213448
4,65,701,paulihedral,97452,22168,27227,25697,62.437838
4,65,701,naive,80688,21380,43365,42182,35.378492
3,65,701,tket_uccs_set,486950,12740,187048,183743,556.730973
5,65,701,paulihedral,94580,22395,26282,24784,62.035643
5,65,701,naive,81590,22194,42256,41036,36.092508
3,65,701,pauliopt_steiner_nc,80474,18369,41157,40056,525.00065
6,65,701,paulihedral,97045,22901,26816,25302,68.261402
4,65,701,tket_uccs_pair,332560,19320,155472,152520,502.610443
4,65,701,pauliopt_steiner_nc,76916,18237,35734,34603,489.916255
6,65,701,naive,82050,22445,43077,41868,36.589826
4,65,701,tket_uccs_set,490857,12686,189811,186366,566.896819
5,65,701,tket_uccs_pair,320116,20224,153839,150766,521.361307
5,65,701,pauliopt_steiner_nc,85524,20437,42322,41169,541.326012
5,65,701,tket_uccs_set,503675,12951,195721,192321,560.874666
7,65,701,paulihedral,95363,22418,26417,24921,46.197373
6,65,701,tket_uccs_pair,320568,20453,151771,148655,514.808206
7,65,701,naive,81010,22291,42097,40906,35.627114
6,65,701,tket_uccs_set,505432,13266,195931,192262,571.307261
8,65,701,paulihedral,94402,21699,25884,24366,58.407253
6,65,701,pauliopt_steiner_nc,84928,21151,44894,43714,527.368086
7,65,701,tket_uccs_pair,323965,20395,156030,152903,510.031557
7,65,701,tket_uccs_set,487688,12953,193943,190571,552.493294
8,65,701,naive,80756,21930,42277,41087,41.38482
7,65,701,pauliopt_steiner_nc,82794,19654,45636,44501,526.808945
8,65,701,tket_uccs_pair,321117,19899,151192,148198,503.728923
9,65,701,paulihedral,94631,21495,25862,24349,52.371704
8,65,701,tket_uccs_set,496886,12790,192872,189537,571.649789
8,65,701,pauliopt_steiner_nc,77466,18350,43750,42691,483.681375
1,65,701,pauliopt_steiner_clifford,46795,22258,5932,5532,1743.668329
9,65,701,naive,80002,21295,42446,41241,34.639743
0,65,701,pauliopt_steiner_clifford,47492,22254,5960,5555,1781.88058
10,65,701,paulihedral,95738,21945,26261,24733,59.113841
2,65,701,pauliopt_steiner_clifford,48279,22520,6624,6210,1822.484532
10,65,701,naive,80494,21573,43261,42087,49.654873
9,65,701,tket_uccs_pair,306181,19218,147837,144820,499.394079
9,65,701,tket_uccs_set,476439,12303,182143,178922,542.662533
11,65,701,paulihedral,98491,22893,26897,25369,51.814107
10,65,701,tket_uccs_pair,301182,19525,142659,139608,495.642312
9,65,701,pauliopt_steiner_nc,90698,20665,51827,50641,591.916403
11,65,701,naive,81032,22039,42916,41719,37.902826
10,65,701,tket_uccs_set,488592,12555,190182,186743,570.203419
3,65,701,pauliopt_steiner_clifford,48687,22678,6473,6039,1842.601453
4,65,701,pauliopt_steiner_clifford,47436,22336,6682,6276,1810.294436
10,65,701,pauliopt_steiner_nc,85854,20312,44882,43671,558.79502
12,65,701,paulihedral,98228,22914,27056,25544,53.418304
5,65,701,pauliopt_steiner_clifford,48127,22710,5999,5590,1822.772343
12,65,701,naive,82644,22633,43448,42240,42.204168
11,65,701,tket_uccs_set,485999,12882,190105,186678,546.017906
13,65,701,paulihedral,97113,22146,26601,25070,61.670132
11,65,701,tket_uccs_pair,314405,19896,147814,144851,501.746138
11,65,701,pauliopt_steiner_nc,84640,20823,42605,41394,553.296515
13,65,701,naive,80998,21745,43407,42220,35.761173
12,65,701,tket_uccs_pair,310013,20569,147160,144079,500.061889
6,65,701,pauliopt_steiner_clifford,47877,22304,6040,5618,1817.23643
12,65,701,pauliopt_steiner_nc,78078,18822,38926,37824,498.382304
12,65,701,tket_uccs_set,505265,13231,195391,191738,574.475521
14,65,701,paulihedral,95326,22370,26216,24718,67.887723
7,65,701,pauliopt_steiner_clifford,46494,22058,6293,5863,1778.26381
14,65,701,naive,80762,22125,42741,41538,36.608049
13,65,701,tket_uccs_pair,327925,19602,157173,154218,508.995796
13,65,701,tket_uccs_set,490054,12619,189582,186121,555.272304
15,65,701,paulihedral,99474,22622,27071,25558,62.435191
13,65,701,pauliopt_steiner_nc,82662,19449,49355,48204,482.533285
15,65,701,naive,82156,21989,43256,42059,40.506811
8,65,701,pauliopt_steiner_clifford,48138,22683,6396,5961,1851.675881
14,65,701,tket_uccs_pair,325582,20045,153744,150713,508.986276
14,65,701,pauliopt_steiner_nc,78544,18989,39684,38549,493.255162
14,65,701,tket_uccs_set,486645,12943,189517,186029,551.804397
16,65,701,paulihedral,97760,22447,26797,25278,67.829871
15,65,701,tket_uccs_pair,313194,19941,148151,145040,503.37565
16,65,701,naive,80834,22057,42968,41806,52.625507
15,65,701,pauliopt_steiner_nc,81114,18832,40397,39314,491.733336
9,65,701,pauliopt_steiner_clifford,46991,21988,5855,5450,1785.571265
17,65,701,paulihedral,100257,22854,27749,26179,64.03657
16,65,701,tket_uccs_pair,323049,19960,155801,152727,507.820108
10,65,701,pauliopt_steiner_clifford,47394,22164,6483,6084,1795.164576
17,65,701,naive,82832,22273,43832,42617,45.801078
16,65,701,pauliopt_steiner_nc,78794,19952,39918,38770,505.099373
18,65,701,paulihedral,97482,22466,26894,25305,47.635253
17,65,701,tket_uccs_pair,313969,20089,149279,146146,497.156562
17,65,701,tket_uccs_set,502569,13080,197261,193812,565.568033
11,65,701,pauliopt_steiner_clifford,46584,22006,6424,6017,1784.909363
18,65,701,naive,81666,21534,43291,42090,37.294851
17,65,701,pauliopt_steiner_nc,84650,21040,39502,38282,550.486466
19,65,701,paulihedral,97162,22468,27074,25552,60.083688
18,65,701,tket_uccs_pair,301280,19477,141806,138761,481.605542
18,65,701,tket_uccs_set,475580,12752,187465,183972,545.840579
12,65,701,pauliopt_steiner_clifford,48096,22511,6061,5628,1849.594957
19,65,701,naive,81456,22240,42341,41144,35.830271
18,65,701,pauliopt_steiner_nc,80446,18053,46033,44969,468.980532
13,65,701,pauliopt_steiner_clifford,47221,21921,5796,5381,1784.385626
0,65,751,paulihedral,100676,23507,27605,25975,67.033628
19,65,701,tket_uccs_pair,312004,20121,144742,141717,505.73215
0,65,751,naive,86476,23355,45748,44459,42.794237
19,65,701,tket_uccs_set,496592,12932,191564,188126,557.787486
19,65,701,pauliopt_steiner_nc,82818,20545,44732,43553,526.046499
14,65,701,pauliopt_steiner_clifford,47356,22292,6707,6291,1796.831029
1,65,751,paulihedral,104465,24089,29080,27425,55.297252
0,65,751,tket_uccs_pair,349046,21005,163294,160146,542.96443
0,65,751,tket_uccs_set,510040,13712,201263,197541,579.496094
1,65,751,naive,87902,23782,46261,44977,35.643615
15,65,701,pauliopt_steiner_clifford,47815,22385,6259,5824,1817.116491
2,65,751,paulihedral,103619,23804,28843,27160,67.904112
0,65,751,pauliopt_steiner_nc,87392,21535,44098,42833,542.526562
16,65,701,pauliopt_steiner_clifford,46201,22209,5962,5554,1765.430569
1,65,751,tket_uccs_pair,342889,21477,160366,157086,544.157946
2,65,751,naive,86934,23603,46141,44864,44.932318
1,65,751,tket_uccs_set,533319,13852,204730,201136,595.841992
1,65,751,pauliopt_steiner_nc,87864,21632,41269,40011,537.192771
3,65,751,paulihedral,102505,23667,28125,26489,67.765929
17,65,701,pauliopt_steiner_clifford,47339,22435,5978,5564,1805.600805
2,65,751,tket_uccs_pair,343050,21385,161068,157791,536.988528
3,65,751,naive,86350,23369,45456,44176,32.848125
2,65,751,pauliopt_steiner_nc,83274,20065,40913,39776,537.317192
4,65,751,paulihedral,102872,23950,27833,26200,66.127155
3,65,751,tket_uccs_pair,327950,20995,155343,152143,514.935608
3,65,751,tket_uccs_set,525913,13597,199541,195993,588.327691
4,65,751,naive,86066,23341,45336,44037,37.086609
18,65,701,pauliopt_steiner_clifford,48309,22659,5835,5416,1830.776731
3,65,751,pauliopt_steiner_nc,88132,21199,43280,42016,580.791003
5,65,751,paulihedral,103281,23470,28216,26583,81.377864
4,65,751,tket_uccs_pair,329890,20917,157287,153989,517.031691
4,65,751,tket_uccs_set,524656,13520,202087,198477,581.773096
5,65,751,naive,86534,23239,45909,44637,36.56787
19,65,701,pauliopt_steiner_clifford,47821,22497,5748,5315,1823.519094
4,65,751,pauliopt_steiner_nc,86624,21458,45705,44446,554.296749
6,65,751,paulihedral,102848,24199,28359,26750,66.88677
5,65,751,tket_uccs_pair,339022,20831,160626,157435,529.753086
5,65,751,tket_uccs_set,525107,13421,202444,198806,585.91438
6,65,751,naive,86686,23684,46215,44941,46.229638
5,65,751,pauliopt_steiner_nc,92626,21277,52399,51146,569.452601
0,65,751,pauliopt_steiner_clifford,49854,23630,6097,5665,2042.843972
6,65,751,tket_uccs_pair,335627,21465,159144,155832,530.03118
7,65,751,paulihedral,104896,23914,28921,27258,67.013487
6,65,751,tket_uccs_set,520130,13694,204752,201097,592.998598
7,65,751,naive,87648,23638,46544,45263,44.024763
6,65,751,pauliopt_steiner_nc,84810,20233,44710,43534,520.006612
1,65,751,pauliopt_steiner_clifford,50854,23922,6510,6058,2096.121134
8,65,751,paulihedral,105291,24549,29314,27685,62.469838
7,65,751,tket_uccs_set,519492,13585,200869,197311,585.323215
7,65,751,tket_uccs_pair,350570,21322,167885,164582,549.019219
7,65,751,pauliopt_steiner_nc,84618,19853,42778,41633,512.969459
8,65,751,naive,87230,23788,46192,44922,34.938391
2,65,751,pauliopt_steiner_clifford,50775,23983,7435,6960,2104.678985
9,65,751,paulihedral,103932,23941,28378,26741,66.111812
8,65,751,tket_uccs_pair,359958,21501,169342,166045,547.529994
8,65,751,tket_uccs_set,534189,13797,208808,205141,598.249437
9,65,751,naive,86524,23401,45881,44602,54.85651
3,65,751,pauliopt_steiner_clifford,50773,23949,6648,6165,2077.064014
8,65,751,pauliopt_steiner_nc,85408,19706,45967,44840,523.396355
10,65,751,paulihedral,102785,23603,28511,26893,66.274229
9,65,751,tket_uccs_pair,333660,21038,156832,153611,530.947606
9,65,751,tket_uccs_set,527319,13717,205831,202116,599.447291
9,65,751,pauliopt_steiner_nc,80194,19149,40109,38973,505.823375
10,65,751,naive,86068,22925,45542,44279,41.464472
4,65,751,pauliopt_steiner_clifford,49670,23721,6218,5780,2044.202137
11,65,751,paulihedral,103091,24136,28446,26763,105.442339
10,65,751,tket_uccs_set,508679,13308,194720,191233,571.478959
10,65,751,tket_uccs_pair,343099,20502,162236,159167,526.587651
11,65,751,naive,87820,24019,45691,44399,38.024654
5,65,751,pauliopt_steiner_clifford,50938,23478,6139,5698,2061.564432
10,65,751,pauliopt_steiner_nc,88922,21098,45919,44683,554.128199
12,65,751,paulihedral,104749,24098,28491,26830,67.255714
11,65,751,tket_uccs_pair,356509,21710,167250,163999,546.869193
11,65,751,pauliopt_steiner_nc,89216,21302,45385,44162,586.931972
6,65,751,pauliopt_steiner_clifford,51508,24281,6830,6376,2098.851058
12,65,751,naive,87298,23690,45968,44700,44.732385
12,65,751,tket_uccs_pair,346642,21289,164555,161276,539.502863
12,65,751,tket_uccs_set,533016,13738,204892,201171,596.50308
13,65,751,paulihedral,104689,24009,28556,26930,55.037307
12,65,751,pauliopt_steiner_nc,91410,21916,48989,47747,537.678009
7,65,751,pauliopt_steiner_clifford,50757,24026,6267,5798,2084.011595
13,65,751,naive,86966,23349,46534,45250,89.762305
13,65,751,tket_uccs_pair,344414,21038,161149,157944,531.467125
13,65,751,tket_uccs_set,520614,13530,203754,200052,590.014302
13,65,751,pauliopt_steiner_nc,88280,21396,46911,45665,529.936351
8,65,751,pauliopt_steiner_clifford,50814,23784,6310,5857,2054.333406
14,65,751,paulihedral,104746,24068,28516,26890,62.229159
14,65,751,naive,86742,23310,45228,43936,37.58985
9,65,751,pauliopt_steiner_clifford,49649,23553,6390,5925,2023.450262
14,65,751,tket_uccs_pair,337072,21157,158185,154850,527.066759
14,65,751,tket_uccs_set,518872,13784,200488,196730,593.091658
15,65,751,paulihedral,104552,23111,28072,26453,63.093754
15,65,751,naive,86528,22804,46245,44949,42.72408
14,65,751,pauliopt_steiner_nc,83562,19810,41151,39974,521.131739
10,65,751,pauliopt_steiner_clifford,50122,23231,6570,6137,2035.195467
15,65,751,tket_uccs_pair,337251,20428,159775,156611,532.093374
15,65,751,tket_uccs_set,507512,13210,199200,195680,576.791216
16,65,751,paulihedral,103065,23650,28095,26480,68.303205
16,65,751,naive,86718,23162,46107,44829,53.999031
15,65,751,pauliopt_steiner_nc,91144,20226,46510,45277,573.2862
11,65,751,pauliopt_steiner_clifford,50330,23920,6317,5875,2057.092133
16,65,751,tket_uccs_set,514780,13602,197786,194275,578.077443
17,65,751,paulihedral,100840,23341,28074,26409,76.341105
16,65,751,tket_uccs_pair,341235,20978,160673,157513,536.568684
17,65,751,naive,86226,23310,45358,44072,44.870875
16,65,751,pauliopt_steiner_nc,92486,21835,43476,42176,576.404972
12,65,751,pauliopt_steiner_clifford,50859,23834,6369,5941,2053.34643
17,65,751,tket_uccs_pair,337360,20855,162263,159019,529.570854
17,65,751,tket_uccs_set,524131,13425,202621,199268,590.127609
18,65,751,paulihedral,104929,23921,28368,26746,66.039693
18,65,751,naive,87192,23599,46502,45204,43.195704
17,65,751,pauliopt_steiner_nc,87864,21784,42689,41404,539.440293
13,65,751,pauliopt_steiner_clifford,49949,23483,6671,6248,2032.033235
19,65,751,paulihedral,103378,24198,28532,26892,67.794891
18,65,751,tket_uccs_set,542867,13560,208411,204939,590.199668
18,65,751,tket_uccs_pair,336316,21256,161688,158462,533.805302
19,65,751,naive,87204,23654,45912,44626,49.469008
18,65,751,pauliopt_steiner_nc,88742,21803,45175,43926,557.024727
19,65,751,tket_uccs_pair,330858,21429,154845,151631,521.867662
19,65,751,tket_uccs_set,517895,14014,203042,199232,581.751609
14,65,751,pauliopt_steiner_clifford,50482,23612,6137,5705,2025.338107
15,65,751,pauliopt_steiner_clifford,50960,23662,6207,5777,1917.405782
19,65,751,pauliopt_steiner_nc,89430,21583,43286,42036,520.957607
16,65,751,pauliopt_steiner_clifford,51427,23811,5846,5399,1708.788043
17,65,751,pauliopt_steiner_clifford,49432,23423,7084,6631,1617.563386
18,65,751,pauliopt_steiner_clifford,51327,24316,6432,5981,1510.339616
19,65,751,pauliopt_steiner_clifford,51077,23870,6552,6095,1163.731979

==> figures/molecules.txt <==
name,backend,num_qubits,n_gadgets,paulihedral-cx,paulihedral-depth,paulihedral-2q_depth,tket_uccs_set-cx,tket_uccs_set-depth,tket_uccs_set-2q_depth,tket_uccs_pair-cx,tket_uccs_pair-depth,tket_uccs_pair-2q_depth,pauliopt_steiner_clifford-cx,pauliopt_steiner_clifford-depth,pauliopt_steiner_clifford-2q_depth,naive-cx,naive-depth,naive-2q_depth
H2_BK_sto3g,Quito,4,12,52,76,52,24,42,24,38,68,38,36,55,36,64,85,64
H2_BK_631g,Guadalupe,8,84,862,796,607,435,423,330,702,786,572,360,275,217,1042,979,822
H4_BK_sto3g,Guadalupe,8,160,1697,1667,1316,1532,1316,1113,1613,1669,1231,580,400,326,2042,1814,1518
NH_P_sto3g,Guadalupe,10,630,5945,5141,4045,8191,5660,5075,9499,7566,6520,1658,1167,936,9590,8524,7374
LiH_JW_sto3g,Guadalupe,12,640,7858,6926,5672,5793,4278,3665,8149,7813,6005,1899,1238,977,10108,9219,7959
CH2_P_sto3g,Guadalupe,12,2109,22345,18201,14602,32667,21278,19596,40180,31610,27773,6093,3906,3166,38344,32899,29062
H2O_JW_sto3g,Guadalupe,14,1000,12816,11074,9112,11193,8295,7205,17362,15770,12912,3116,1757,1428,19668,18907,16941
BeH2_JW_sto3g,Guadalupe,14,1488,20315,16772,13953,19296,12702,11345,25952,22939,18938,4272,2432,1970,27602,25671,22751
H8_P_sto3g,Guadalupe,14,5792,65665,55051,45103,79803,52271,47768,119308,91217,80607,15761,9352,7523,115950,97294,87252
NH3_P_sto3g,Guadalupe,14,5792,65665,55051,45103,79803,52271,47768,119308,91217,80607,15761,9352,7523,115950,97294,87252
H4_BK_631g,Mumbai,16,1440,23136,16739,14038,22365,15712,14132,26366,22429,18558,4495,2392,1927,29146,26139,23576
H8_JW_sto3g,Mumbai,16,2688,38338,33113,28057,38729,23801,21441,53507,44425,37320,8569,4322,3460,57744,54903,49620
N2_P_sto3g,Mumbai,18,2950,44527,32819,27684,67488,39263,36665,85242,59078,53419,10403,5212,4242,70154,58141,52945
LiH_P_631g,Mumbai,20,8741,139267,105117,88992,265257,147463,140123,305339,197802,179879,28207,13921,11183,220726,174638,158462
LiH_BK_631g,Mumbai,22,3240,62362,42940,36621,50913,35260,31598,72272,57806,49089,10790,5098,4140,89618,77517,71589
LiH_JW_631g,Mumbai,22,3240,54398,42478,36600,44127,31948,28354,77613,62443,53221,11042,5226,4274,75416,74547,68188
NH_JW_631g,Mumbai,22,8400,142965,114875,99607,208434,120625,112548,251640,177910,154299,28913,13417,10785,227080,207327,190750
BeH2_BK_631g,Mumbai,26,9480,195693,126415,108175,259427,149502,139425,309065,217626,192610,32845,14964,12123,307418,264222,246901


==> figures/molecules_renamed.txt <==
name,backend,numqubits,ngadgets,paulihedralcx,paulihedraldepth,paulihedralqqdepth,tketuccssetcx,tketuccssetdepth,tketuccssetqqdepth,tketuccspaircx,tketuccspairdepth,tketuccspairqqdepth,paulioptsteinercliffordcx,paulioptsteinerclifforddepth,paulioptsteinercliffordqqdepth,naivecx,naivedepth,naiveqqdepth
H2_BK_sto3g,Quito,4,12,52,76,52,\textbf{24},\textbf{42},\textbf{24},38,68,38,35,55,36,64,85,64
H2_BK_631g,Guadalupe,8,84,862,796,607,435,423,330,702,786,572,\textbf{360},\textbf{275},\textbf{217},1 042,979,822
H4_BK_sto3g,Guadalupe,8,160,1 697,1 667,1 316,1 532,1 316,1 113,1 613,1 669,1 231,\textbf{580},\textbf{400},\textbf{326},2 042,1 814,1 518
NH_P_sto3g,Guadalupe,10,630,5 945,5 141,4 045,8 191,5 660,5 075,9 499,7 566,6 520,\textbf{1 658},\textbf{1 167},\textbf{936},9 590,8 524,7 374
LiH_JW_sto3g,Guadalupe,12,640,7 858,6 926,5 672,5 793,4 278,3 665,8 149,7 813,6 005,\textbf{1 899},\textbf{1 238},\textbf{977},10 108,9 219,7 959
CH2_P_sto3g,Guadalupe,12,2 109,22 345,18 201,14 602,32 667,21 278,19 596,40 180,31 610,27 773,\textbf{6 093},\textbf{3 906},\textbf{3 166},38 344,32 899,29 062
H2O_JW_sto3g,Guadalupe,14,1 000,12 816,11 074,9 112,11 193,8 295,7 205,17 362,15 770,12 912,\textbf{3 116},\textbf{1 757},\textbf{1 428},19 668,18 907,16 941
BeH2_JW_sto3g,Guadalupe,14,1 488,20 315,16 772,13 953,19 296,12 702,11 345,25 952,22 939,18 938,\textbf{4 272},\textbf{2 432},\textbf{1 970},27 602,25 671,22 751
%H8_P_sto3g,Guadalupe,14,5 792,65 665,55 051,45 103,79 803,52 271,47 768,119 308,91 217,80 607,\textbf{15 761},\textbf{9 352},\textbf{7 523},115 950,97 294,87 252
%NH3_P_sto3g,Guadalupe,14,5 792,65 665,55 051,45 103,79 803,52 271,47 768,119 308,91 217,80 607,\textbf{15 761},\textbf{9 352},\textbf{7 523},115 950,97 294,87 252
H4_BK_631g,Mumbai,16,1 440,23 136,16 739,14 038,22 365,15 712,14 132,26 366,22 429,18 558,\textbf{4 495},\textbf{2 392},\textbf{1 927},29 146,26 139,23 576
H8_JW_sto3g,Mumbai,16,2 688,38 338,33 113,28 057,38 729,23 801,21 441,53 507,44 425,37 320,\textbf{8 569},\textbf{4 322},\textbf{3 460},57 744,54 903,49 620
N2_P_sto3g,Mumbai,18,2 950,44 527,32 819,27 684,67 488,39 263,36 665,85 242,59 078,53 419,\textbf{10 403},\textbf{5 212},\textbf{4 242},70 154,58 141,52 945
LiH_P_631g,Mumbai,20,8 741,139 267,105 117,88 992,265 257,147 463,140 123,305 339,197 802,179 879,\textbf{28 207},\textbf{13 921},\textbf{11 183},220 726,174 638,158 462
LiH_BK_631g,Mumbai,22,3 240,62 362,42 940,36 621,50 913,35 260,31 598,72 272,57 806,49 089,\textbf{10 790},\textbf{5 098},\textbf{4 140},89 618,77 517,71 589
LiH_JW_631g,Mumbai,22,3 240,54 398,42 478,36 600,44 127,31 948,28 354,77 613,62 443,53 221,\textbf{11 042},\textbf{5 226},\textbf{4 274},75 416,74 547,68 188
NH_JW_631g,Mumbai,22,8 400,142 965,114 875,99 607,208 434,120 625,112 548,251 640,177 910,154 299,\textbf{28 913},\textbf{13 417},\textbf{10 785},227 080,207 327,190 750
BeH2_BK_631g,Mumbai,26,9 480,195 693,126 415,108 175,259 427,149 502,139 425,309 065,217 626,192 610,\textbf{32 845},\textbf{14 964},\textbf{12 123},307 418,264 222,246 901


==> zxcliff.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green vertex}=[green, vertex, fill=green]
\tikzstyle{green smallvertex}=[green, smallvertex, fill=green]
\tikzstyle{red vertex}=[red, vertex, font={\color{white}\boldmath}, fill=red]
\tikzstyle{red smallvertex}=[red, smallvertex, fill=red]
\tikzstyle{hadamard vertex}=[shape=rectangle, fill=yellow, draw=black, execute at end node={\tiny H}]
\tikzstyle{smallhadamard vertex}=[shape=rectangle, fill=yellow, draw=black, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]
\tikzstyle{boundary vertex}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=black]
\tikzstyle{gpp}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle +}}$}]
\tikzstyle{gpi}=[green smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\pi}}$}}]
\tikzstyle{gmm}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle -}}$}]
\tikzstyle{rpp}=[red smallvertex, inner sep=-0.5mm, execute at end node={${\displaystyle\color{white}\mathbf{+}}$}]
\tikzstyle{rpi}=[red smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\color{white}\pi}}$}}]
\tikzstyle{rmm}=[red smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle\color{white}-}}$}]
\tikzstyle{boxa}=[box, execute at end node={$a$}]
\tikzstyle{boxb}=[box, execute at end node={$b$}]
\tikzstyle{Xexp}=[red, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,255; green,100; blue,100}]
\tikzstyle{Zexp}=[green, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,255; blue,100}]
\tikzstyle{Yexp}=[antipode, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,205; blue,205}, tikzit shape=rectangle]
\tikzstyle{Aexp}=[vertex, fill=white, draw=black, shape=rectangle, rounded corners=1mm, minimum height=5mm, minimum width=5mm]
\tikzstyle{V}=[draw,circle,fill=red,append after command={
    [shorten >=\pgflinewidth, shorten <=\pgflinewidth,]
    (\tikzlastnode.north) edge (\tikzlastnode.south)
    (\tikzlastnode.east) edge (\tikzlastnode.west)
  }]
\tikzstyle{Vdag}=[draw,circle,fill=red,append after command={
    [shorten >=\pgflinewidth, shorten <=\pgflinewidth,]
    (\tikzlastnode.east) edge (\tikzlastnode.west)
  }]
\tikzstyle{S}=[draw,circle,fill=green,append after command={
    [shorten >=\pgflinewidth, shorten <=\pgflinewidth,]
    (\tikzlastnode.north) edge (\tikzlastnode.south)
    (\tikzlastnode.east) edge (\tikzlastnode.west)
  }]
\tikzstyle{Sdag}=[draw,circle,fill=green,append after command={
    [shorten >=\pgflinewidth, shorten <=\pgflinewidth,]
    (\tikzlastnode.east) edge (\tikzlastnode.west)
  }]

% Edge styles
\tikzstyle{hadamard edge}=[-, color=blue, dashed, dash pattern=on 2pt off 0.7pt]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]

